Sensitivity-Based Tube NMPC for Cooperative Aerial Structures Under Parametric Uncertainty

This paper presents a sensitivity-based tube Nonlinear Model Predictive Control (NMPC) framework for cooperative aerial chains under bounded parametric uncertainty. We consider a planar two-vehicle chain connected by rigid links, modeled with input-rate actuation to enforce slew-rate and magnitude limits on thrust and torque. Robustness to uncertainty in link mass, length, and inertia is achieved by propagating first-order parametric state sensitivities along the horizon and using them to compute online constraint-tightening margins. We robustify an inter-link separation constraint, implemented via a smooth cosine embedding, and thrust-magnitude bounds. The method is implemented in MATLAB and evaluated with boundary-hugging maneuvers and Monte-Carlo uncertainty sampling. Results show improved constraint margins under uncertainty with tracking performance comparable to nominal NMPC.

==> matlabPlots/elevation-linkStress/nominal/e_fL1.txt <==
0.000000 7.500000
0.100000 1.639949
0.200000 -0.537422
0.300000 -0.289626
0.400000 -0.228399
0.500000 -0.173573
0.600000 -0.166928
0.700000 -0.142085
0.800000 -0.104116
0.900000 -0.120411
1.000000 -0.105239
1.100000 -0.116430
1.200000 -0.093310
1.300000 -0.096706
1.400000 -0.088418
1.500000 -0.084521
1.600000 -0.065191
1.700000 -0.065832
1.800000 -0.038038
1.900000 -0.019815
2.000000 -0.018166
2.100000 -0.008556
2.200000 -0.001186
2.300000 0.003388
2.400000 0.004302
2.500000 0.002645
2.600000 -0.002426
2.700000 -0.008515
2.800000 -0.014201
2.900000 -0.018702
3.000000 -0.104421
3.100000 -0.159837
3.200000 -0.127243
3.300000 -0.077082
3.400000 -0.045398
3.500000 -0.020455
3.600000 0.058424
3.700000 0.209915
3.800000 0.336619
3.900000 0.128245
4.000000 0.282242
4.100000 0.195792
4.200000 0.122750
4.300000 0.077615
4.400000 0.089058
4.500000 0.082551
4.600000 0.072448
4.700000 0.072915
4.800000 0.050756
4.900000 0.023379
5.000000 0.002364
5.100000 -0.015594
5.200000 -0.033244
5.300000 -0.050688
5.400000 -0.068624
5.500000 -0.087042
5.600000 -0.105320
5.700000 -0.119388
5.800000 -0.127845
5.900000 -0.130014
6.000000 -0.127700
6.100000 -0.123919
6.200000 -0.124643
6.300000 -0.127747
6.400000 -0.136110
6.500000 -0.151439
6.600000 -0.134360
6.700000 -0.124033
6.800000 -0.112081
6.900000 -0.096334
7.000000 -0.080292
7.100000 -0.065512
7.200000 -0.045329
7.300000 -0.019695
7.400000 0.019719
7.500000 0.068934
7.600000 0.126941
7.700000 0.187439
7.800000 0.235277
7.900000 0.245519
8.000000 0.193490
8.100000 0.092188
8.200000 -0.014623
8.300000 -0.108106
8.400000 -0.159304
8.500000 -0.167970
8.600000 -0.168393
8.700000 -0.153890
8.800000 -0.129171
8.900000 -0.098589
9.000000 -0.066367
9.100000 -0.039668
9.200000 -0.022250
9.300000 -0.013156
9.400000 -0.010042
9.500000 -0.010482
9.600000 -0.011493
9.700000 -0.012054
9.800000 -0.011651
9.900000 -0.011197
10.000000 -0.010564
10.100000 -0.009627
10.200000 -0.008320
10.300000 -0.006661
10.400000 -0.004765
10.500000 -0.002653
10.600000 -0.000373
10.700000 0.002024
10.800000 0.004568
10.900000 0.007142
11.000000 0.008605
11.100000 0.009621
11.200000 0.010121
11.300000 0.010197
11.400000 0.009970
11.500000 0.009510
11.600000 0.008912
11.700000 0.008240
11.800000 0.007552
11.900000 0.006895
12.000000 0.006429
12.100000 0.006071
12.200000 0.005903
12.300000 0.005788
12.400000 0.005697
12.500000 0.005606
12.600000 0.005491
12.700000 0.005338
12.800000 0.005139
12.900000 0.004877
13.000000 0.004554
13.100000 0.004181
13.200000 0.003750
13.300000 0.003265
13.400000 0.002723
13.500000 0.002106
13.600000 0.001525
13.700000 0.000981
13.800000 0.000442
13.900000 -0.000088
14.000000 -0.000604


==> matlabPlots/elevation-linkStress/nominal/e_fL2.txt <==
0.000000 7.500000
0.100000 5.784119
0.200000 1.761659
0.300000 0.475360
0.400000 0.349273
0.500000 0.167180
0.600000 0.022230
0.700000 -0.089129
0.800000 -0.125115
0.900000 -0.192783
1.000000 -0.242286
1.100000 -0.267596
1.200000 -0.245231
1.300000 -0.216118
1.400000 -0.180810
1.500000 -0.187345
1.600000 -0.147183
1.700000 -0.068964
1.800000 -0.020010
1.900000 -0.010821
2.000000 -0.025254
2.100000 -0.008723
2.200000 0.005045
2.300000 0.014854
2.400000 0.022749
2.500000 0.028297
2.600000 0.033147
2.700000 0.034761
2.800000 0.031880
2.900000 0.024583
3.000000 0.156944
3.100000 0.224349
3.200000 0.145207
3.300000 0.042906
3.400000 -0.016882
3.500000 -0.056197
3.600000 -0.176756
3.700000 -0.398794
3.800000 -0.566909
3.900000 -0.156769
4.000000 -0.352418
4.100000 -0.156102
4.200000 0.008014
4.300000 0.110355
4.400000 0.103428
4.500000 0.109314
4.600000 0.108088
4.700000 0.079581
4.800000 0.080500
4.900000 0.090950
5.000000 0.092452
5.100000 0.085328
5.200000 0.072128
5.300000 0.054368
5.400000 0.034528
5.500000 0.014342
5.600000 -0.005183
5.700000 -0.024218
5.800000 -0.042013
5.900000 -0.059897
6.000000 -0.079642
6.100000 -0.085014
6.200000 -0.082070
6.300000 -0.073098
6.400000 -0.056294
6.500000 -0.034965
6.600000 -0.028117
6.700000 -0.015652
6.800000 -0.003250
6.900000 0.006134
7.000000 0.014307
7.100000 0.019414
7.200000 0.020898
7.300000 0.021568
7.400000 0.024962
7.500000 0.036768
7.600000 0.057510
7.700000 0.084451
7.800000 0.110823
7.900000 0.127435
8.000000 0.129042
8.100000 0.131318
8.200000 0.147808
8.300000 0.212308
8.400000 0.259151
8.500000 0.224315
8.600000 0.162810
8.700000 0.079281
8.800000 -0.006690
8.900000 -0.083265
9.000000 -0.139776
9.100000 -0.171437
9.200000 -0.179419
9.300000 -0.167534
9.400000 -0.141495
9.500000 -0.107355
9.600000 -0.073353
9.700000 -0.042201
9.800000 -0.017097
9.900000 0.003179
10.000000 0.018536
10.100000 0.028898
10.200000 0.034726
10.300000 0.036880
10.400000 0.035995
10.500000 0.032722
10.600000 0.027645
10.700000 0.021296
10.800000 0.014001
10.900000 0.006519
11.000000 0.001276
11.100000 -0.002927
11.200000 -0.006413
11.300000 -0.008982
11.400000 -0.010766
11.500000 -0.011826
11.600000 -0.012295
11.700000 -0.012291
11.800000 -0.011931
11.900000 -0.011339
12.000000 -0.010855
12.100000 -0.010460
12.200000 -0.010333
12.300000 -0.010300
12.400000 -0.010357
12.500000 -0.010496
12.600000 -0.010707
12.700000 -0.010977
12.800000 -0.011305
12.900000 -0.011656
13.000000 -0.012015
13.100000 -0.012390
13.200000 -0.012790
13.300000 -0.013254
13.400000 -0.013810
13.500000 -0.014448
13.600000 -0.015040
13.700000 -0.015733
13.800000 -0.016442
13.900000 -0.017160
14.000000 -0.017882


==> matlabPlots/elevation-linkStress/nominal/e_phi1.txt <==
0.000000 -10.351809
0.100000 -11.553694
0.200000 -14.078480
0.300000 -15.720051
0.400000 -16.127119
0.500000 -15.603849
0.600000 -14.458429
0.700000 -12.953848
0.800000 -11.303414
0.900000 -9.666275
1.000000 -8.151301
1.100000 -6.821857
1.200000 -5.709978
1.300000 -4.818341
1.400000 -4.128376
1.500000 -3.610961
1.600000 -3.226746
1.700000 -2.933326
1.800000 -2.689361
1.900000 -2.459853
2.000000 -2.214409
2.100000 -1.931388
2.200000 -1.599484
2.300000 -1.212467
2.400000 -0.768798
2.500000 -0.261653
2.600000 0.319918
2.700000 0.980020
2.800000 1.717363
2.900000 2.522807
3.000000 3.387188
3.100000 4.523131
3.200000 6.079866
3.300000 7.920953
3.400000 9.865929
3.500000 11.806539
3.600000 13.677456
3.700000 15.384817
3.800000 16.600861
3.900000 17.109023
4.000000 17.065587
4.100000 16.442488
4.200000 15.548087
4.300000 14.382016
4.400000 13.114278
4.500000 11.776426
4.600000 10.394040
4.700000 8.964999
4.800000 7.481421
4.900000 5.991535
5.000000 4.561466
5.100000 3.239562
5.200000 2.052722
5.300000 1.010146
5.400000 0.107947
5.500000 -0.665730
5.600000 -1.326600
5.700000 -1.890459
5.800000 -2.368491
5.900000 -2.766327
6.000000 -3.086543
6.100000 -3.331008
6.200000 -3.501058
6.300000 -3.603302
6.400000 -3.648335
6.500000 -3.650455
6.600000 -3.623902
6.700000 -3.569406
6.800000 -3.490588
6.900000 -3.393069
7.000000 -3.282103
7.100000 -3.163725
7.200000 -3.045251
7.300000 -2.945252
7.400000 -2.895513
7.500000 -2.924916
7.600000 -3.058171
7.700000 -3.313432
7.800000 -3.697973
7.900000 -4.200197
8.000000 -4.779512
8.100000 -5.358275
8.200000 -5.822642
8.300000 -6.047809
8.400000 -5.946189
8.500000 -5.489918
8.600000 -4.707899
8.700000 -3.681397
8.800000 -2.523403
8.900000 -1.353833
9.000000 -0.280390
9.100000 0.614770
9.200000 1.282016
9.300000 1.705385
9.400000 1.898713
9.500000 1.898474
9.600000 1.754693
9.700000 1.517343
9.800000 1.229051
9.900000 0.927571
10.000000 0.643698
10.100000 0.400497
10.200000 0.213184
10.300000 0.089631
10.400000 0.031293
10.500000 0.034342
10.600000 0.091118
10.700000 0.191461
10.800000 0.323925
10.900000 0.476887
11.000000 0.639411
11.100000 0.802002
11.200000 0.956454
11.300000 1.095545
11.400000 1.213980
11.500000 1.308406
11.600000 1.377254
11.700000 1.420500
11.800000 1.439378
11.900000 1.436073
12.000000 1.413395
12.100000 1.374000
12.200000 1.320050
12.300000 1.253680
12.400000 1.176948
12.500000 1.091829
12.600000 1.000220
12.700000 0.903931
12.800000 0.804686
12.900000 0.704077
13.000000 0.603534
13.100000 0.504361
13.200000 0.407633
13.300000 0.313998
13.400000 0.223527
13.500000 0.135696
13.600000 0.049804
13.700000 -0.033784
13.800000 -0.114557
13.900000 -0.192078
14.000000 -0.265996


==> matlabPlots/elevation-linkStress/nominal/e_phi2.txt <==
0.000000 6.351809
0.100000 6.989858
0.200000 7.299319
0.300000 6.142063
0.400000 4.211795
0.500000 1.813832
0.600000 -0.783158
0.700000 -3.359766
0.800000 -5.751120
0.900000 -7.842534
1.000000 -9.563589
1.100000 -10.873494
1.200000 -11.788233
1.300000 -12.336893
1.400000 -12.532285
1.500000 -12.416601
1.600000 -12.019331
1.700000 -11.372674
1.800000 -10.518280
1.900000 -9.505463
2.000000 -8.376048
2.100000 -7.173598
2.200000 -5.945432
2.300000 -4.724650
2.400000 -3.537726
2.500000 -2.403201
2.600000 -1.338763
2.700000 -0.361883
2.800000 0.516661
2.900000 1.292828
3.000000 1.964043
3.100000 2.363890
3.200000 2.363079
3.300000 2.048479
3.400000 1.545108
3.500000 0.925289
3.600000 0.231164
3.700000 -0.461264
3.800000 -0.885510
3.900000 -0.848563
4.000000 -0.492807
4.100000 0.217006
4.200000 0.995933
4.300000 1.846114
4.400000 2.610154
4.500000 3.271273
4.600000 3.822792
4.700000 4.290691
4.800000 4.710721
4.900000 5.048698
5.000000 5.252772
5.100000 5.303838
5.200000 5.200471
5.300000 4.954973
5.400000 4.589179
5.500000 4.131053
5.600000 3.611247
5.700000 3.060603
5.800000 2.509657
5.900000 1.986604
6.000000 1.513470
6.100000 1.102945
6.200000 0.761874
6.300000 0.488042
6.400000 0.271604
6.500000 0.096909
6.600000 -0.052006
6.700000 -0.179592
6.800000 -0.291482
6.900000 -0.392987
7.000000 -0.487989
7.100000 -0.579732
7.200000 -0.671011
7.300000 -0.763680
7.400000 -0.864338
7.500000 -0.986571
7.600000 -1.152939
7.700000 -1.393042
7.800000 -1.737011
7.900000 -2.202987
8.000000 -2.784379
8.100000 -3.446980
8.200000 -4.138242
8.300000 -4.813868
8.400000 -5.458629
8.500000 -6.066523
8.600000 -6.616756
8.700000 -7.099320
8.800000 -7.500350
8.900000 -7.806481
9.000000 -8.005583
9.100000 -8.086036
9.200000 -8.039497
9.300000 -7.863001
9.400000 -7.560360
9.500000 -7.142368
9.600000 -6.625856
9.700000 -6.028869
9.800000 -5.370223
9.900000 -4.671397
10.000000 -3.953103
10.100000 -3.234306
10.200000 -2.531453
10.300000 -1.857907
10.400000 -1.223654
10.500000 -0.635602
10.600000 -0.097588
10.700000 0.389116
10.800000 0.825170
10.900000 1.212643
11.000000 1.554516
11.100000 1.854244
11.200000 2.114766
11.300000 2.336756
11.400000 2.520615
11.500000 2.666636
11.600000 2.775115
11.700000 2.846453
11.800000 2.881230
11.900000 2.880295
12.000000 2.844846
12.100000 2.776763
12.200000 2.678676
12.300000 2.553610
12.400000 2.404954
12.500000 2.236395
12.600000 2.051831
12.700000 1.855267
12.800000 1.650717
12.900000 1.442024
13.000000 1.232711
13.100000 1.026003
13.200000 0.824591
13.300000 0.630179
13.400000 0.443157
13.500000 0.262517
13.600000 0.086638
13.700000 -0.083937
13.800000 -0.248282
13.900000 -0.405635
14.000000 -0.555405


==> matlabPlots/elevation-linkStress/nominal/fL1.txt <==
0.000000 2.500000
0.100000 8.360051
0.200000 10.537422
0.300000 10.289626
0.400000 10.228399
0.500000 10.173573
0.600000 10.166928
0.700000 10.142085
0.800000 10.104116
0.900000 10.120411
1.000000 10.105239
1.100000 10.116430
1.200000 10.093310
1.300000 10.096706
1.400000 10.088418
1.500000 10.084521
1.600000 10.065191
1.700000 10.065832
1.800000 10.038038
1.900000 10.019815
2.000000 10.018166
2.100000 10.008556
2.200000 10.001186
2.300000 9.996612
2.400000 9.995698
2.500000 9.997355
2.600000 10.002426
2.700000 10.008515
2.800000 10.014201
2.900000 10.018702
3.000000 10.104421
3.100000 10.159837
3.200000 10.127243
3.300000 10.077082
3.400000 10.045398
3.500000 10.020455
3.600000 9.941576
3.700000 9.790085
3.800000 9.663381
3.900000 9.871755
4.000000 9.717758
4.100000 9.804208
4.200000 9.877250
4.300000 9.922385
4.400000 9.910942
4.500000 9.917449
4.600000 9.927552
4.700000 9.927085
4.800000 9.949244
4.900000 9.976621
5.000000 9.997636
5.100000 10.015594
5.200000 10.033244
5.300000 10.050688
5.400000 10.068624
5.500000 10.087042
5.600000 10.105320
5.700000 10.119388
5.800000 10.127845
5.900000 10.130014
6.000000 10.127700
6.100000 10.123919
6.200000 10.124643
6.300000 10.127747
6.400000 10.136110
6.500000 10.151439
6.600000 10.134360
6.700000 10.124033
6.800000 10.112081
6.900000 10.096334
7.000000 10.080292
7.100000 10.065512
7.200000 10.045329
7.300000 10.019695
7.400000 9.980281
7.500000 9.931066
7.600000 9.873059
7.700000 9.812561
7.800000 9.764723
7.900000 9.754481
8.000000 9.806510
8.100000 9.907812
8.200000 10.014623
8.300000 10.108106
8.400000 10.159304
8.500000 10.167970
8.600000 10.168393
8.700000 10.153890
8.800000 10.129171
8.900000 10.098589
9.000000 10.066367
9.100000 10.039668
9.200000 10.022250
9.300000 10.013156
9.400000 10.010042
9.500000 10.010482
9.600000 10.011493
9.700000 10.012054
9.800000 10.011651
9.900000 10.011197
10.000000 10.010564
10.100000 10.009627
10.200000 10.008320
10.300000 10.006661
10.400000 10.004765
10.500000 10.002653
10.600000 10.000373
10.700000 9.997976
10.800000 9.995432
10.900000 9.992858
11.000000 9.991395
11.100000 9.990379
11.200000 9.989879
11.300000 9.989803
11.400000 9.990030
11.500000 9.990490
11.600000 9.991088
11.700000 9.991760
11.800000 9.992448
11.900000 9.993105
12.000000 9.993571
12.100000 9.993929
12.200000 9.994097
12.300000 9.994212
12.400000 9.994303
12.500000 9.994394
12.600000 9.994509
12.700000 9.994662
12.800000 9.994861
12.900000 9.995123
13.000000 9.995446
13.100000 9.995819
13.200000 9.996250
13.300000 9.996735
13.400000 9.997277
13.500000 9.997894
13.600000 9.998475
13.700000 9.999019
13.800000 9.999558
13.900000 10.000088
14.000000 10.000604


==> matlabPlots/elevation-linkStress/nominal/fL1_d.txt <==
0.000000 10.000000
0.100000 10.000000
0.200000 10.000000
0.300000 10.000000
0.400000 10.000000
0.500000 10.000000
0.600000 10.000000
0.700000 10.000000
0.800000 10.000000
0.900000 10.000000
1.000000 10.000000
1.100000 10.000000
1.200000 10.000000
1.300000 10.000000
1.400000 10.000000
1.500000 10.000000
1.600000 10.000000
1.700000 10.000000
1.800000 10.000000
1.900000 10.000000
2.000000 10.000000
2.100000 10.000000
2.200000 10.000000
2.300000 10.000000
2.400000 10.000000
2.500000 10.000000
2.600000 10.000000
2.700000 10.000000
2.800000 10.000000
2.900000 10.000000
3.000000 10.000000
3.100000 10.000000
3.200000 10.000000
3.300000 10.000000
3.400000 10.000000
3.500000 10.000000
3.600000 10.000000
3.700000 10.000000
3.800000 10.000000
3.900000 10.000000
4.000000 10.000000
4.100000 10.000000
4.200000 10.000000
4.300000 10.000000
4.400000 10.000000
4.500000 10.000000
4.600000 10.000000
4.700000 10.000000
4.800000 10.000000
4.900000 10.000000
5.000000 10.000000
5.100000 10.000000
5.200000 10.000000
5.300000 10.000000
5.400000 10.000000
5.500000 10.000000
5.600000 10.000000
5.700000 10.000000
5.800000 10.000000
5.900000 10.000000
6.000000 10.000000
6.100000 10.000000
6.200000 10.000000
6.300000 10.000000
6.400000 10.000000
6.500000 10.000000
6.600000 10.000000
6.700000 10.000000
6.800000 10.000000
6.900000 10.000000
7.000000 10.000000
7.100000 10.000000
7.200000 10.000000
7.300000 10.000000
7.400000 10.000000
7.500000 10.000000
7.600000 10.000000
7.700000 10.000000
7.800000 10.000000
7.900000 10.000000
8.000000 10.000000
8.100000 10.000000
8.200000 10.000000
8.300000 10.000000
8.400000 10.000000
8.500000 10.000000
8.600000 10.000000
8.700000 10.000000
8.800000 10.000000
8.900000 10.000000
9.000000 10.000000
9.100000 10.000000
9.200000 10.000000
9.300000 10.000000
9.400000 10.000000
9.500000 10.000000
9.600000 10.000000
9.700000 10.000000
9.800000 10.000000
9.900000 10.000000
10.000000 10.000000
10.100000 10.000000
10.200000 10.000000
10.300000 10.000000
10.400000 10.000000
10.500000 10.000000
10.600000 10.000000
10.700000 10.000000
10.800000 10.000000
10.900000 10.000000
11.000000 10.000000
11.100000 10.000000
11.200000 10.000000
11.300000 10.000000
11.400000 10.000000
11.500000 10.000000
11.600000 10.000000
11.700000 10.000000
11.800000 10.000000
11.900000 10.000000
12.000000 10.000000
12.100000 10.000000
12.200000 10.000000
12.300000 10.000000
12.400000 10.000000
12.500000 10.000000
12.600000 10.000000
12.700000 10.000000
12.800000 10.000000
12.900000 10.000000
13.000000 10.000000
13.100000 10.000000
13.200000 10.000000
13.300000 10.000000
13.400000 10.000000
13.500000 10.000000
13.600000 10.000000
13.700000 10.000000
13.800000 10.000000
13.900000 10.000000
14.000000 10.000000


==> matlabPlots/elevation-linkStress/nominal/fL2.txt <==
0.000000 2.500000
0.100000 4.215881
0.200000 8.238341
0.300000 9.524640
0.400000 9.650727
0.500000 9.832820
0.600000 9.977770
0.700000 10.089129
0.800000 10.125115
0.900000 10.192783
1.000000 10.242286
1.100000 10.267596
1.200000 10.245231
1.300000 10.216118
1.400000 10.180810
1.500000 10.187345
1.600000 10.147183
1.700000 10.068964
1.800000 10.020010
1.900000 10.010821
2.000000 10.025254
2.100000 10.008723
2.200000 9.994955
2.300000 9.985146
2.400000 9.977251
2.500000 9.971703
2.600000 9.966853
2.700000 9.965239
2.800000 9.968120
2.900000 9.975417
3.000000 9.843056
3.100000 9.775651
3.200000 9.854793
3.300000 9.957094
3.400000 10.016882
3.500000 10.056197
3.600000 10.176756
3.700000 10.398794
3.800000 10.566909
3.900000 10.156769
4.000000 10.352418
4.100000 10.156102
4.200000 9.991986
4.300000 9.889645
4.400000 9.896572
4.500000 9.890686
4.600000 9.891912
4.700000 9.920419
4.800000 9.919500
4.900000 9.909050
5.000000 9.907548
5.100000 9.914672
5.200000 9.927872
5.300000 9.945632
5.400000 9.965472
5.500000 9.985658
5.600000 10.005183
5.700000 10.024218
5.800000 10.042013
5.900000 10.059897
6.000000 10.079642
6.100000 10.085014
6.200000 10.082070
6.300000 10.073098
6.400000 10.056294
6.500000 10.034965
6.600000 10.028117
6.700000 10.015652
6.800000 10.003250
6.900000 9.993866
7.000000 9.985693
7.100000 9.980586
7.200000 9.979102
7.300000 9.978432
7.400000 9.975038
7.500000 9.963232
7.600000 9.942490
7.700000 9.915549
7.800000 9.889177
7.900000 9.872565
8.000000 9.870958
8.100000 9.868682
8.200000 9.852192
8.300000 9.787692
8.400000 9.740849
8.500000 9.775685
8.600000 9.837190
8.700000 9.920719
8.800000 10.006690
8.900000 10.083265
9.000000 10.139776
9.100000 10.171437
9.200000 10.179419
9.300000 10.167534
9.400000 10.141495
9.500000 10.107355
9.600000 10.073353
9.700000 10.042201
9.800000 10.017097
9.900000 9.996821
10.000000 9.981464
10.100000 9.971102
10.200000 9.965274
10.300000 9.963120
10.400000 9.964005
10.500000 9.967278
10.600000 9.972355
10.700000 9.978704
10.800000 9.985999
10.900000 9.993481
11.000000 9.998724
11.100000 10.002927
11.200000 10.006413
11.300000 10.008982
11.400000 10.010766
11.500000 10.011826
11.600000 10.012295
11.700000 10.012291
11.800000 10.011931
11.900000 10.011339
12.000000 10.010855
12.100000 10.010460
12.200000 10.010333
12.300000 10.010300
12.400000 10.010357
12.500000 10.010496
12.600000 10.010707
12.700000 10.010977
12.800000 10.011305
12.900000 10.011656
13.000000 10.012015
13.100000 10.012390
13.200000 10.012790
13.300000 10.013254
13.400000 10.013810
13.500000 10.014448
13.600000 10.015040
13.700000 10.015733
13.800000 10.016442
13.900000 10.017160
14.000000 10.017882


==> matlabPlots/elevation-linkStress/nominal/fL2_d.txt <==
0.000000 10.000000
0.100000 10.000000
0.200000 10.000000
0.300000 10.000000
0.400000 10.000000
0.500000 10.000000
0.600000 10.000000
0.700000 10.000000
0.800000 10.000000
0.900000 10.000000
1.000000 10.000000
1.100000 10.000000
1.200000 10.000000
1.300000 10.000000
1.400000 10.000000
1.500000 10.000000
1.600000 10.000000
1.700000 10.000000
1.800000 10.000000
1.900000 10.000000
2.000000 10.000000
2.100000 10.000000
2.200000 10.000000
2.300000 10.000000
2.400000 10.000000
2.500000 10.000000
2.600000 10.000000
2.700000 10.000000
2.800000 10.000000
2.900000 10.000000
3.000000 10.000000
3.100000 10.000000
3.200000 10.000000
3.300000 10.000000
3.400000 10.000000
3.500000 10.000000
3.600000 10.000000
3.700000 10.000000
3.800000 10.000000
3.900000 10.000000
4.000000 10.000000
4.100000 10.000000
4.200000 10.000000
4.300000 10.000000
4.400000 10.000000
4.500000 10.000000
4.600000 10.000000
4.700000 10.000000
4.800000 10.000000
4.900000 10.000000
5.000000 10.000000
5.100000 10.000000
5.200000 10.000000
5.300000 10.000000
5.400000 10.000000
5.500000 10.000000
5.600000 10.000000
5.700000 10.000000
5.800000 10.000000
5.900000 10.000000
6.000000 10.000000
6.100000 10.000000
6.200000 10.000000
6.300000 10.000000
6.400000 10.000000
6.500000 10.000000
6.600000 10.000000
6.700000 10.000000
6.800000 10.000000
6.900000 10.000000
7.000000 10.000000
7.100000 10.000000
7.200000 10.000000
7.300000 10.000000
7.400000 10.000000
7.500000 10.000000
7.600000 10.000000
7.700000 10.000000
7.800000 10.000000
7.900000 10.000000
8.000000 10.000000
8.100000 10.000000
8.200000 10.000000
8.300000 10.000000
8.400000 10.000000
8.500000 10.000000
8.600000 10.000000
8.700000 10.000000
8.800000 10.000000
8.900000 10.000000
9.000000 10.000000
9.100000 10.000000
9.200000 10.000000
9.300000 10.000000
9.400000 10.000000
9.500000 10.000000
9.600000 10.000000
9.700000 10.000000
9.800000 10.000000
9.900000 10.000000
10.000000 10.000000
10.100000 10.000000
10.200000 10.000000
10.300000 10.000000
10.400000 10.000000
10.500000 10.000000
10.600000 10.000000
10.700000 10.000000
10.800000 10.000000
10.900000 10.000000
11.000000 10.000000
11.100000 10.000000
11.200000 10.000000
11.300000 10.000000
11.400000 10.000000
11.500000 10.000000
11.600000 10.000000
11.700000 10.000000
11.800000 10.000000
11.900000 10.000000
12.000000 10.000000
12.100000 10.000000
12.200000 10.000000
12.300000 10.000000
12.400000 10.000000
12.500000 10.000000
12.600000 10.000000
12.700000 10.000000
12.800000 10.000000
12.900000 10.000000
13.000000 10.000000
13.100000 10.000000
13.200000 10.000000
13.300000 10.000000
13.400000 10.000000
13.500000 10.000000
13.600000 10.000000
13.700000 10.000000
13.800000 10.000000
13.900000 10.000000
14.000000 10.000000


==> matlabPlots/elevation-linkStress/nominal/phi1.txt <==
0.000000 41.494020
0.100000 42.696765
0.200000 45.227478
0.300000 46.884877
0.400000 47.322262
0.500000 46.848149
0.600000 45.774853
0.700000 44.369281
0.800000 42.848455
0.900000 41.375052
1.000000 40.061296
1.100000 38.973731
1.200000 38.147411
1.300000 37.587866
1.400000 37.279209
1.500000 37.194830
1.600000 37.297699
1.700000 37.547522
1.800000 37.904844
1.900000 38.336295
2.000000 38.812828
2.100000 39.313841
2.200000 39.828729
2.300000 40.351606
2.400000 40.880901
2.500000 41.421355
2.600000 42.024142
2.700000 42.764350
2.800000 43.721005
2.900000 44.970861
3.000000 46.571781
3.100000 48.333475
3.200000 50.098103
3.300000 51.961339
3.400000 54.031546
3.500000 56.313534
3.600000 58.734609
3.700000 61.211285
3.800000 63.860982
3.900000 66.701146
4.000000 69.468496
4.100000 72.209366
4.200000 74.703227
4.300000 77.047936
4.400000 79.161314
4.500000 81.088813
4.600000 82.870211
4.700000 84.558423
4.800000 86.194030
4.900000 87.739693
5.000000 89.123489
5.100000 90.289177
5.200000 91.202421
5.300000 91.847424
5.400000 92.222763
5.500000 92.336755
5.600000 92.203835
5.700000 91.841210
5.800000 91.264458
5.900000 90.486664
6.000000 89.520705
6.100000 88.381055
6.200000 87.083126
6.300000 85.648023
6.400000 84.100150
6.500000 82.465907
6.600000 80.769163
6.700000 79.017352
6.800000 77.217783
6.900000 75.376969
7.000000 73.498726
7.100000 71.585950
7.200000 69.641833
7.300000 67.659047
7.400000 65.555036
7.500000 63.217281
7.600000 60.526621
7.700000 57.361737
7.800000 53.613002
7.900000 49.216160
8.000000 44.212322
8.100000 38.811597
8.200000 33.395787
8.300000 28.417407
8.400000 24.248835
8.500000 21.072177
8.600000 18.875819
8.700000 17.531282
8.800000 16.864279
8.900000 16.700080
9.000000 16.889836
9.100000 17.321576
9.200000 17.920047
9.300000 18.639423
9.400000 19.453663
9.500000 20.347890
9.600000 21.312794
9.700000 22.337256
9.800000 23.382241
9.900000 24.405311
10.000000 25.371879
10.100000 26.255918
10.200000 27.040011
10.300000 27.714787
10.400000 28.277919
10.500000 28.732948
10.600000 29.087769
10.700000 29.353255
10.800000 29.542007
10.900000 29.667201
11.000000 29.741706
11.100000 29.777292
11.200000 29.784776
11.300000 29.774297
11.400000 29.754365
11.500000 29.731836
11.600000 29.712059
11.700000 29.699103
11.800000 29.696047
11.900000 29.705278
12.000000 29.728817
12.100000 29.768211
12.200000 29.822161
12.300000 29.888531
12.400000 29.965264
12.500000 30.050383
12.600000 30.141992
12.700000 30.238281
12.800000 30.337526
12.900000 30.438134
13.000000 30.538677
13.100000 30.637851
13.200000 30.734578
13.300000 30.828214
13.400000 30.918684
13.500000 31.006515
13.600000 31.092407
13.700000 31.175995
13.800000 31.256769
13.900000 31.334289
14.000000 31.408208


==> matlabPlots/elevation-linkStress/nominal/phi1_d.txt <==
0.000000 31.142211
0.100000 31.143071
0.200000 31.148998
0.300000 31.164826
0.400000 31.195142
0.500000 31.244299
0.600000 31.316424
0.700000 31.415432
0.800000 31.545040
0.900000 31.708777
1.000000 31.909994
1.100000 32.151874
1.200000 32.437433
1.300000 32.769524
1.400000 33.150833
1.500000 33.583870
1.600000 34.070953
1.700000 34.614196
1.800000 35.215483
1.900000 35.876441
2.000000 36.598419
2.100000 37.382453
2.200000 38.229245
2.300000 39.139139
2.400000 40.112103
2.500000 41.159701
2.600000 42.344061
2.700000 43.744370
2.800000 45.438368
2.900000 47.493668
3.000000 49.958968
3.100000 52.856606
3.200000 56.177970
3.300000 59.882292
3.400000 63.897474
3.500000 68.120073
3.600000 72.412065
3.700000 76.596102
3.800000 80.461843
3.900000 83.810168
4.000000 86.534083
4.100000 88.651854
4.200000 90.251314
4.300000 91.429952
4.400000 92.275592
4.500000 92.865239
4.600000 93.264251
4.700000 93.523422
4.800000 93.675452
4.900000 93.731229
5.000000 93.684955
5.100000 93.528739
5.200000 93.255143
5.300000 92.857570
5.400000 92.330710
5.500000 91.671025
5.600000 90.877235
5.700000 89.950751
5.800000 88.895967
5.900000 87.720338
6.000000 86.434162
6.100000 85.050047
6.200000 83.582068
6.300000 82.044721
6.400000 80.451815
6.500000 78.815452
6.600000 77.145261
6.700000 75.447946
6.800000 73.727195
6.900000 71.983900
7.000000 70.216622
7.100000 68.422225
7.200000 66.596582
7.300000 64.713795
7.400000 62.659523
7.500000 60.292364
7.600000 57.468449
7.700000 54.048305
7.800000 49.915028
7.900000 45.015963
8.000000 39.432810
8.100000 33.453322
8.200000 27.573145
8.300000 22.369598
8.400000 18.302646
8.500000 15.582259
8.600000 14.167920
8.700000 13.849885
8.800000 14.340875
8.900000 15.346247
9.000000 16.609446
9.100000 17.936346
9.200000 19.202063
9.300000 20.344808
9.400000 21.352375
9.500000 22.246364
9.600000 23.067487
9.700000 23.854599
9.800000 24.611292
9.900000 25.332882
10.000000 26.015577
10.100000 26.656415
10.200000 27.253196
10.300000 27.804417
10.400000 28.309212
10.500000 28.767290
10.600000 29.178887
10.700000 29.544716
10.800000 29.865932
10.900000 30.144089
11.000000 30.381117
11.100000 30.579295
11.200000 30.741230
11.300000 30.869842
11.400000 30.968345
11.500000 31.040242
11.600000 31.089312
11.700000 31.119603
11.800000 31.135425
11.900000 31.141351
12.000000 31.142211
12.100000 31.142211
12.200000 31.142211
12.300000 31.142211
12.400000 31.142211
12.500000 31.142211
12.600000 31.142211
12.700000 31.142211
12.800000 31.142211
12.900000 31.142211
13.000000 31.142211
13.100000 31.142211
13.200000 31.142211
13.300000 31.142211
13.400000 31.142211
13.500000 31.142211
13.600000 31.142211
13.700000 31.142211
13.800000 31.142211
13.900000 31.142211
14.000000 31.142211


==> matlabPlots/elevation-linkStress/nominal/phi2.txt <==
0.000000 87.214029
0.100000 86.575491
0.200000 86.262654
0.300000 87.410900
0.400000 89.323928
0.500000 91.693985
0.600000 94.250135
0.700000 96.770885
0.800000 99.089475
0.900000 101.089539
1.000000 102.699209
1.100000 103.876490
1.200000 104.636427
1.300000 105.007454
1.400000 105.002033
1.500000 104.662341
1.600000 104.018200
1.700000 103.102511
1.800000 101.958027
1.900000 100.635571
2.000000 99.178912
2.100000 97.633995
2.200000 96.050971
2.300000 94.466215
2.400000 92.909913
2.500000 91.400575
2.600000 89.941029
2.700000 88.536315
2.800000 87.197405
2.900000 85.947287
3.000000 84.830789
3.100000 84.080470
3.200000 83.910173
3.300000 84.324361
3.400000 85.281368
3.500000 86.772170
3.600000 88.794537
3.700000 91.296143
3.800000 94.024751
3.900000 96.770644
4.000000 99.575330
4.100000 102.211583
4.200000 104.755894
4.300000 107.049804
4.400000 109.164839
4.500000 111.095631
4.600000 112.879750
4.700000 114.565377
4.800000 116.224721
4.900000 117.999489
5.000000 119.962990
5.100000 122.132322
5.200000 124.506333
5.300000 127.069210
5.400000 129.794240
5.500000 132.646736
5.600000 135.586984
5.700000 138.572314
5.800000 141.557285
5.900000 144.495636
6.000000 147.344319
6.100000 150.067193
6.200000 152.632383
6.300000 155.016550
6.400000 157.204619
6.500000 159.189020
6.600000 160.965080
6.700000 162.519773
6.800000 163.844716
6.900000 164.934690
7.000000 165.786395
7.100000 166.399007
7.200000 166.774123
7.300000 166.914272
7.400000 166.804505
7.500000 166.379059
7.600000 165.520240
7.700000 164.066266
7.800000 161.833315
7.900000 158.661671
8.000000 154.493070
8.100000 149.458168
8.200000 143.902516
8.300000 138.298257
8.400000 133.075585
8.500000 128.479317
8.600000 124.550686
8.700000 121.232268
8.800000 118.428990
8.900000 116.051869
9.000000 114.026732
9.100000 112.286899
9.200000 110.768138
9.300000 109.407393
9.400000 108.145203
9.500000 106.929249
9.600000 105.717362
9.700000 104.483416
9.800000 103.236946
9.900000 101.997986
10.000000 100.785649
10.100000 99.617158
10.200000 98.507108
10.300000 97.466920
10.400000 96.504577
10.500000 95.624940
10.600000 94.829780
10.700000 94.118292
10.800000 93.487736
10.900000 92.933970
11.000000 92.451937
11.100000 92.036101
11.200000 91.681429
11.300000 91.385124
11.400000 91.144623
11.500000 90.957409
11.600000 90.820887
11.700000 90.732269
11.800000 90.688474
11.900000 90.686033
12.000000 90.720992
12.100000 90.789075
12.200000 90.887162
12.300000 91.012228
12.400000 91.160884
12.500000 91.329443
12.600000 91.514007
12.700000 91.710571
12.800000 91.915121
12.900000 92.123814
13.000000 92.333127
13.100000 92.539835
13.200000 92.741247
13.300000 92.935659
13.400000 93.122681
13.500000 93.303321
13.600000 93.479200
13.700000 93.649775
13.800000 93.814120
13.900000 93.971473
14.000000 94.121243


==> matlabPlots/elevation-linkStress/nominal/phi2_d.txt <==
0.000000 93.565838
0.100000 93.565348
0.200000 93.561973
0.300000 93.552963
0.400000 93.535723
0.500000 93.507817
0.600000 93.466977
0.700000 93.411119
0.800000 93.338355
0.900000 93.247005
1.000000 93.135620
1.100000 93.002996
1.200000 92.848194
1.300000 92.670560
1.400000 92.469749
1.500000 92.245741
1.600000 91.998868
1.700000 91.729837
1.800000 91.439747
1.900000 91.130108
2.000000 90.802864
2.100000 90.460397
2.200000 90.105539
2.300000 89.741565
2.400000 89.372187
2.500000 88.997374
2.600000 88.602266
2.700000 88.174432
2.800000 87.714066
2.900000 87.240115
3.000000 86.794832
3.100000 86.444360
3.200000 86.273252
3.300000 86.372840
3.400000 86.826476
3.500000 87.697459
3.600000 89.025702
3.700000 90.834879
3.800000 93.139242
3.900000 95.922081
4.000000 99.082523
4.100000 102.428589
4.200000 105.751827
4.300000 108.895918
4.400000 111.774994
4.500000 114.366905
4.600000 116.702543
4.700000 118.856068
4.800000 120.935442
4.900000 123.048187
5.000000 125.215763
5.100000 127.436160
5.200000 129.706804
5.300000 132.024183
5.400000 134.383419
5.500000 136.777789
5.600000 139.198231
5.700000 141.632917
5.800000 144.066942
5.900000 146.482241
6.000000 148.857789
6.100000 151.170138
6.200000 153.394257
6.300000 155.504593
6.400000 157.476223
6.500000 159.285930
6.600000 160.913073
6.700000 162.340180
6.800000 163.553233
6.900000 164.541703
7.000000 165.298406
7.100000 165.819275
7.200000 166.103112
7.300000 166.150592
7.400000 165.940166
7.500000 165.392488
7.600000 164.367301
7.700000 162.673224
7.800000 160.096304
7.900000 156.458684
8.000000 151.708690
8.100000 146.011188
8.200000 139.764274
8.300000 133.484388
8.400000 127.616956
8.500000 122.412794
8.600000 117.933930
8.700000 114.132948
8.800000 110.928640
8.900000 108.245388
9.000000 106.021149
9.100000 104.200864
9.200000 102.728641
9.300000 101.544392
9.400000 100.584842
9.500000 99.786881
9.600000 99.091506
9.700000 98.454547
9.800000 97.866723
9.900000 97.326589
10.000000 96.832545
10.100000 96.382852
10.200000 95.975655
10.300000 95.609013
10.400000 95.280922
10.500000 94.989338
10.600000 94.732192
10.700000 94.507407
10.800000 94.312906
10.900000 94.146613
11.000000 94.006452
11.100000 93.890345
11.200000 93.796195
11.300000 93.721880
11.400000 93.665238
11.500000 93.624045
11.600000 93.596003
11.700000 93.578722
11.800000 93.569704
11.900000 93.566328
12.000000 93.565838
12.100000 93.565838
12.200000 93.565838
12.300000 93.565838
12.400000 93.565838
12.500000 93.565838
12.600000 93.565838
12.700000 93.565838
12.800000 93.565838
12.900000 93.565838
13.000000 93.565838
13.100000 93.565838
13.200000 93.565838
13.300000 93.565838
13.400000 93.565838
13.500000 93.565838
13.600000 93.565838
13.700000 93.565838
13.800000 93.565838
13.900000 93.565838
14.000000 93.565838


==> matlabPlots/elevation-linkStress/nominal/s_delta.txt <==
0   -0.5118
0.1000   -0.5118
0.2000   -0.5116
0.3000   -0.5112
0.4000   -0.5105
0.5000   -0.5093
0.6000   -0.5076
0.7000   -0.5052
0.8000   -0.5021
0.9000   -0.4982
1.0000   -0.4934
1.1000   -0.4876
1.2000   -0.4809
1.3000   -0.4732
1.4000   -0.4645
1.5000   -0.4546
1.6000   -0.4437
1.7000   -0.4318
1.8000   -0.4188
1.9000   -0.4048
2.0000   -0.3898
2.1000   -0.3740
2.2000   -0.3574
2.3000   -0.3400
2.4000   -0.3221
2.5000   -0.3035
2.6000   -0.2833
2.7000   -0.2606
2.8000   -0.2348
2.9000   -0.2058
3.0000   -0.1744
3.1000   -0.1417
3.2000   -0.1095
3.3000   -0.0797
3.4000   -0.0537
3.5000   -0.0325
3.6000   -0.0165
3.7000   -0.0054
3.8000    0.0009
3.9000    0.0030
4.0000    0.0014
4.1000   -0.0035
4.2000   -0.0111
4.3000   -0.0208
4.4000   -0.0321
4.5000   -0.0443
4.6000   -0.0572
4.7000   -0.0709
4.8000   -0.0858
4.9000   -0.1028
5.0000   -0.1224
5.1000   -0.1448
5.2000   -0.1704
5.3000   -0.1994
5.4000   -0.2322
5.5000   -0.2689
5.6000   -0.3098
5.7000   -0.3547
5.8000   -0.4036
5.9000   -0.4561
6.0000   -0.5118
6.1000   -0.5699
6.2000   -0.6296
6.3000   -0.6900
6.4000   -0.7502
6.5000   -0.8092
6.6000   -0.8662
6.7000   -0.9205
6.8000   -0.9717
6.9000   -1.0194
7.0000   -1.0633
7.1000   -1.1035
7.2000   -1.1399
7.3000   -1.1730
7.4000   -1.2044
7.5000   -1.2352
7.6000   -1.2654
7.7000   -1.2941
7.8000   -1.3197
7.9000   -1.3403
8.0000   -1.3538
8.1000   -1.3583
8.2000   -1.3524
8.3000   -1.3350
8.4000   -1.3055
8.5000   -1.2643
8.6000   -1.2127
8.7000   -1.1532
8.8000   -1.0895
8.9000   -1.0253
9.0000   -0.9645
9.1000   -0.9096
9.2000   -0.8620
9.3000   -0.8217
9.4000   -0.7879
9.5000   -0.7590
9.6000   -0.7332
9.7000   -0.7092
9.8000   -0.6866
9.9000   -0.6656
10.0000   -0.6461
10.1000   -0.6282
10.2000   -0.6118
10.3000   -0.5970
10.4000   -0.5835
10.5000   -0.5715
10.6000   -0.5609
10.7000   -0.5515
10.8000   -0.5434
10.9000   -0.5364
11.0000   -0.5305
11.1000   -0.5256
11.2000   -0.5216
11.3000   -0.5184
11.4000   -0.5160
11.5000   -0.5143
11.6000   -0.5131
11.7000   -0.5123
11.8000   -0.5120
11.9000   -0.5118
12.0000   -0.5118
12.1000   -0.5118
12.2000   -0.5118
12.3000   -0.5118
12.4000   -0.5118
12.5000   -0.5118
12.6000   -0.5118
12.7000   -0.5118
12.8000   -0.5118
12.9000   -0.5118
13.0000   -0.5118
13.1000   -0.5118
13.2000   -0.5118
13.3000   -0.5118
13.4000   -0.5118
13.5000   -0.5118
13.6000   -0.5118
13.7000   -0.5118
13.8000   -0.5118
13.9000   -0.5118
14.0000   -0.5118

==> matlabPlots/elevation-linkStress/nominal/s_fR1.txt <==
0.000000 -1.981273
0.100000 -4.303850
0.200000 -7.168267
0.300000 -6.455790
0.400000 -6.189437
0.500000 -5.872740
0.600000 -5.613394
0.700000 -5.387482
0.800000 -5.275954
0.900000 -5.133391
1.000000 -5.000133
1.100000 -4.943491
1.200000 -4.985489
1.300000 -5.031615
1.400000 -5.089831
1.500000 -5.074696
1.600000 -5.138718
1.700000 -5.275713
1.800000 -5.359787
1.900000 -5.368187
2.000000 -5.332104
2.100000 -5.344834
2.200000 -5.353849
2.300000 -5.357035
2.400000 -5.361342
2.500000 -5.327565
2.600000 -5.289171
2.700000 -5.250470
2.800000 -5.214468
2.900000 -5.186084
3.000000 -5.437224
3.100000 -5.559091
3.200000 -5.427844
3.300000 -5.291027
3.400000 -5.253600
3.500000 -5.271925
3.600000 -5.169787
3.700000 -4.863640
3.800000 -4.657087
3.900000 -5.433895
4.000000 -5.055395
4.100000 -5.377731
4.200000 -5.625697
4.300000 -5.782671
4.400000 -5.755860
4.500000 -5.770335
4.600000 -5.788889
4.700000 -5.775459
4.800000 -5.838361
4.900000 -5.923376
5.000000 -5.999729
5.100000 -6.071805
5.200000 -6.143907
5.300000 -6.219524
5.400000 -6.301558
5.500000 -6.391197
5.600000 -6.488308
5.700000 -6.592054
5.800000 -6.701128
5.900000 -6.811595
6.000000 -6.919055
6.100000 -7.037421
6.200000 -7.156145
6.300000 -7.272756
6.400000 -7.387903
6.500000 -7.302702
6.600000 -7.204974
6.700000 -7.115163
6.800000 -7.035810
6.900000 -6.969740
7.000000 -6.916969
7.100000 -6.879975
7.200000 -6.865953
7.300000 -6.788469
7.400000 -6.727501
7.500000 -6.684291
7.600000 -6.662896
7.700000 -6.671924
7.800000 -6.728723
7.900000 -6.864797
8.000000 -7.119508
8.100000 -7.298838
8.200000 -6.838789
8.300000 -6.422177
8.400000 -6.088730
8.500000 -5.824092
8.600000 -5.654414
8.700000 -5.538542
8.800000 -5.458253
8.900000 -5.396646
9.000000 -5.347944
9.100000 -5.313066
9.200000 -5.292814
9.300000 -5.287653
9.400000 -5.295784
9.500000 -5.313662
9.600000 -5.330738
9.700000 -5.382108
9.800000 -5.423718
9.900000 -5.454649
10.000000 -5.474542
10.100000 -5.483436
10.200000 -5.482593
10.300000 -5.474236
10.400000 -5.459943
10.500000 -5.441490
10.600000 -5.420313
10.700000 -5.397538
10.800000 -5.373893
10.900000 -5.351460
11.000000 -5.334812
11.100000 -5.321539
11.200000 -5.309948
11.300000 -5.300763
11.400000 -5.293732
11.500000 -5.288618
11.600000 -5.285104
11.700000 -5.282841
11.800000 -5.281487
11.900000 -5.280707
12.000000 -5.279659
12.100000 -5.281462
12.200000 -5.283069
12.300000 -5.284579
12.400000 -5.285985
12.500000 -5.287298
12.600000 -5.288515
12.700000 -5.289652
12.800000 -5.290676
12.900000 -5.291593
13.000000 -5.292458
13.100000 -5.293186
13.200000 -5.293624
13.300000 -5.293643
13.400000 -5.293201
13.500000 -5.292437
13.600000 -5.292734
13.700000 -5.292843
13.800000 -5.292930
13.900000 -5.292942
14.000000 -5.292882


==> matlabPlots/elevation-linkStress/nominal/s_fR2.txt <==
0.000000 0.958487
0.100000 -3.368702
0.200000 -3.038548
0.300000 -2.509226
0.400000 -2.564661
0.500000 -2.761207
0.600000 -3.146755
0.700000 -3.592575
0.800000 -4.068159
0.900000 -4.544902
1.000000 -4.913585
1.100000 -5.233661
1.200000 -5.445281
1.300000 -5.577424
1.400000 -5.608608
1.500000 -5.550645
1.600000 -5.419287
1.700000 -5.261196
1.800000 -5.019652
1.900000 -4.733987
2.000000 -4.424154
2.100000 -4.099435
2.200000 -3.768838
2.300000 -3.438966
2.400000 -3.119144
2.500000 -2.782981
2.600000 -2.448123
2.700000 -2.110853
2.800000 -1.767000
2.900000 -1.416208
3.000000 -1.293829
3.100000 -1.163147
3.200000 -0.893789
3.300000 -0.668883
3.400000 -0.573580
3.500000 -0.579424
3.600000 -0.522714
3.700000 -0.316392
3.800000 -0.248350
3.900000 -1.135140
4.000000 -0.908984
4.100000 -1.370443
4.200000 -1.764949
4.300000 -2.045012
4.400000 -2.125429
4.500000 -2.231570
4.600000 -2.327093
4.700000 -2.378108
4.800000 -2.503688
4.900000 -2.686339
5.000000 -2.901995
5.100000 -3.162279
5.200000 -3.475215
5.300000 -3.845229
5.400000 -4.273139
5.500000 -4.755277
5.600000 -5.284240
5.700000 -5.849661
5.800000 -6.439096
5.900000 -7.039006
6.000000 -7.161952
6.100000 -6.572689
6.200000 -6.002254
6.300000 -5.457341
6.400000 -4.941910
6.500000 -4.457634
6.600000 -4.018828
6.700000 -3.619982
6.800000 -3.262730
6.900000 -2.947598
7.000000 -2.672857
7.100000 -2.435366
7.200000 -2.241844
7.300000 -2.052548
7.400000 -1.911798
7.500000 -1.824602
7.600000 -1.802996
7.700000 -1.861968
7.800000 -2.014147
7.900000 -2.262055
8.000000 -2.589342
8.100000 -2.978671
8.200000 -3.397717
8.300000 -3.817206
8.400000 -4.203228
8.500000 -4.535525
8.600000 -4.837581
8.700000 -5.126724
8.800000 -5.412700
8.900000 -5.698904
9.000000 -5.987252
9.100000 -6.273464
9.200000 -6.554481
9.300000 -6.831697
9.400000 -7.108328
9.500000 -7.388429
9.600000 -7.122511
9.700000 -6.840029
9.800000 -6.552444
9.900000 -6.265480
10.000000 -5.984521
10.100000 -5.714205
10.200000 -5.458429
10.300000 -5.220380
10.400000 -5.002146
10.500000 -4.804975
10.600000 -4.629176
10.700000 -4.474272
10.800000 -4.339150
10.900000 -4.223026
11.000000 -4.126155
11.100000 -4.045584
11.200000 -3.978864
11.300000 -3.924927
11.400000 -3.882444
11.500000 -3.850225
11.600000 -3.827165
11.700000 -3.812224
11.800000 -3.804412
11.900000 -3.802742
12.000000 -3.805916
12.100000 -3.815059
12.200000 -3.827905
12.300000 -3.844190
12.400000 -3.863544
12.500000 -3.885539
12.600000 -3.909692
12.700000 -3.935495
12.800000 -3.962399
12.900000 -3.989886
13.000000 -4.017500
13.100000 -4.044751
13.200000 -4.071187
13.300000 -4.096512
13.400000 -4.120659
13.500000 -4.143842
13.600000 -4.166995
13.700000 -4.189367
13.800000 -4.210917
13.900000 -4.231516
14.000000 -4.251090


==> matlabPlots/elevation-linkStress/tube/e_fL1.txt <==
0.000000 7.500000
0.100000 1.777797
0.200000 -0.458161
0.300000 -0.215178
0.400000 -0.172500
0.500000 -0.136680
0.600000 -0.145371
0.700000 -0.140027
0.800000 -0.116612
0.900000 -0.141266
1.000000 -0.118526
1.100000 -0.135517
1.200000 -0.134873
1.300000 -0.134907
1.400000 -0.114329
1.500000 -0.099199
1.600000 -0.075199
1.700000 -0.059014
1.800000 -0.038707
1.900000 -0.023598
2.000000 -0.027064
2.100000 -0.017614
2.200000 -0.011509
2.300000 -0.007529
2.400000 -0.007268
2.500000 -0.010054
2.600000 -0.016559
2.700000 -0.102845
2.800000 -0.148723
2.900000 -0.147598
3.000000 -0.128989
3.100000 -0.103981
3.200000 -0.076623
3.300000 -0.047917
3.400000 -0.017054
3.500000 0.018403
3.600000 0.059727
3.700000 0.099960
3.800000 0.121070
3.900000 0.115358
4.000000 0.102294
4.100000 0.099795
4.200000 0.105833
4.300000 0.112552
4.400000 0.115819
4.500000 0.113754
4.600000 0.104562
4.700000 0.096304
4.800000 0.076761
4.900000 0.058175
5.000000 0.027281
5.100000 -0.013546
5.200000 -0.048615
5.300000 -0.078526
5.400000 -0.104638
5.500000 -0.127220
5.600000 -0.146093
5.700000 -0.163011
5.800000 -0.177525
5.900000 -0.189256
6.000000 -0.201468
6.100000 -0.213418
6.200000 -0.219975
6.300000 -0.221719
6.400000 -0.218999
6.500000 -0.211668
6.600000 -0.200098
6.700000 -0.183578
6.800000 -0.164534
6.900000 -0.142916
7.000000 -0.120027
7.100000 -0.098146
7.200000 -0.070220
7.300000 -0.036864
7.400000 0.010304
7.500000 0.066744
7.600000 0.131413
7.700000 0.197882
7.800000 0.250722
7.900000 0.265080
8.000000 0.214822
8.100000 0.114843
8.200000 0.005658
8.300000 -0.088001
8.400000 -0.140489
8.500000 -0.153509
8.600000 -0.153306
8.700000 -0.139657
8.800000 -0.115483
8.900000 -0.085574
9.000000 -0.054660
9.100000 -0.029449
9.200000 -0.013587
9.300000 -0.005996
9.400000 -0.004255
9.500000 -0.005941
9.600000 -0.008082
9.700000 -0.009676
9.800000 -0.010069
9.900000 -0.010244
10.000000 -0.010076
10.100000 -0.009460
10.200000 -0.008357
10.300000 -0.006806
10.400000 -0.004939
10.500000 -0.002808
10.600000 -0.000469
10.700000 0.002040
10.800000 0.004715
10.900000 0.007330
11.000000 0.008825
11.100000 0.009641
11.200000 0.010204
11.300000 0.010358
11.400000 0.010194
11.500000 0.009790
11.600000 0.009222
11.700000 0.008564
11.800000 0.007874
11.900000 0.007202
12.000000 0.006709
12.100000 0.006318
12.200000 0.006115
12.300000 0.005968
12.400000 0.005851
12.500000 0.005743
12.600000 0.005624
12.700000 0.005479
12.800000 0.005301
12.900000 0.005075
13.000000 0.004799
13.100000 0.004482
13.200000 0.004123
13.300000 0.003713
13.400000 0.003261
13.500000 0.002755
13.600000 0.002168
13.700000 0.001701
13.800000 0.001223
13.900000 0.000751
14.000000 0.000288


==> matlabPlots/elevation-linkStress/tube/e_fL2.txt <==
0.000000 7.500000
0.100000 5.878006
0.200000 1.636540
0.300000 0.296992
0.400000 0.191794
0.500000 0.087209
0.600000 -0.024977
0.700000 -0.099417
0.800000 -0.179941
0.900000 -0.229047
1.000000 -0.226797
1.100000 -0.215013
1.200000 -0.227632
1.300000 -0.197278
1.400000 -0.193344
1.500000 -0.128792
1.600000 -0.087853
1.700000 -0.107120
1.800000 -0.071931
1.900000 -0.044876
2.000000 -0.000111
2.100000 0.018846
2.200000 0.034953
2.300000 0.043299
2.400000 0.049130
2.500000 0.053502
2.600000 0.057988
2.700000 0.197287
2.800000 0.252542
2.900000 0.223191
3.000000 0.164821
3.100000 0.099840
3.200000 0.037600
3.300000 -0.018399
3.400000 -0.068262
3.500000 -0.115077
3.600000 -0.159919
3.700000 -0.190567
3.800000 -0.178487
3.900000 -0.114308
4.000000 -0.033992
4.100000 0.026384
4.200000 0.062834
4.300000 0.083195
4.400000 0.091533
4.500000 0.087222
4.600000 0.069427
4.700000 0.045243
4.800000 0.032975
4.900000 0.030585
5.000000 0.048132
5.100000 0.065563
5.200000 0.069104
5.300000 0.062244
5.400000 0.048302
5.500000 0.029545
5.600000 0.008439
5.700000 -0.012503
5.800000 -0.031648
5.900000 -0.047740
6.000000 -0.063673
6.100000 -0.075850
6.200000 -0.080183
6.300000 -0.081113
6.400000 -0.078030
6.500000 -0.071506
6.600000 -0.062116
6.700000 -0.050311
6.800000 -0.037880
6.900000 -0.024977
7.000000 -0.012906
7.100000 -0.003797
7.200000 0.002334
7.300000 0.007532
7.400000 0.015350
7.500000 0.031164
7.600000 0.055581
7.700000 0.085823
7.800000 0.114830
7.900000 0.132926
8.000000 0.134625
8.100000 0.133450
8.200000 0.148949
8.300000 0.206759
8.400000 0.250839
8.500000 0.228367
8.600000 0.163052
8.700000 0.083141
8.800000 -0.000895
8.900000 -0.077294
9.000000 -0.132980
9.100000 -0.163889
9.200000 -0.171642
9.300000 -0.160201
9.400000 -0.135121
9.500000 -0.102277
9.600000 -0.069660
9.700000 -0.039850
9.800000 -0.016023
9.900000 0.003170
10.000000 0.017650
10.100000 0.027355
10.200000 0.032741
10.300000 0.034656
10.400000 0.033677
10.500000 0.030435
10.600000 0.025469
10.700000 0.019232
10.800000 0.012054
10.900000 0.004685
11.000000 0.000406
11.100000 -0.003088
11.200000 -0.006215
11.300000 -0.008565
11.400000 -0.010183
11.500000 -0.011150
11.600000 -0.011572
11.700000 -0.011564
11.800000 -0.011238
11.900000 -0.010705
12.000000 -0.010289
12.100000 -0.009966
12.200000 -0.009908
12.300000 -0.009934
12.400000 -0.010035
12.500000 -0.010203
12.600000 -0.010426
12.700000 -0.010695
12.800000 -0.011001
12.900000 -0.011329
13.000000 -0.011654
13.100000 -0.011980
13.200000 -0.012319
13.300000 -0.012684
13.400000 -0.013122
13.500000 -0.013645
13.600000 -0.014143
13.700000 -0.014743
13.800000 -0.015372
13.900000 -0.016010
14.000000 -0.016660


==> matlabPlots/elevation-linkStress/tube/e_phi1.txt <==
0.000000 -10.351809
0.100000 -10.792749
0.200000 -12.240258
0.300000 -13.257456
0.400000 -13.375526
0.500000 -12.832571
0.600000 -11.873942
0.700000 -10.699306
0.800000 -9.463732
0.900000 -8.276309
1.000000 -7.207256
1.100000 -6.291889
1.200000 -5.538633
1.300000 -4.935571
1.400000 -4.460679
1.500000 -4.084144
1.600000 -3.775305
1.700000 -3.506009
1.800000 -3.248954
1.900000 -2.977966
2.000000 -2.677729
2.100000 -2.331695
2.200000 -1.933205
2.300000 -1.480001
2.400000 -0.973575
2.500000 -0.410854
2.600000 0.216776
2.700000 0.933469
2.800000 1.969363
2.900000 3.461896
3.000000 5.353600
3.100000 7.523804
3.200000 9.839132
3.300000 12.171456
3.400000 14.402535
3.500000 16.420169
3.600000 18.108789
3.700000 19.345722
3.800000 20.028898
3.900000 20.144283
4.000000 19.796706
4.100000 19.135363
4.200000 18.269640
4.300000 17.259127
4.400000 16.135291
4.500000 14.913166
4.600000 13.589496
4.700000 12.140292
4.800000 10.539102
4.900000 8.789415
5.000000 6.937015
5.100000 5.084108
5.200000 3.323971
5.300000 1.718745
5.400000 0.305339
5.500000 -0.900997
5.600000 -1.900825
5.700000 -2.705308
5.800000 -3.333243
5.900000 -3.806749
6.000000 -4.148802
6.100000 -4.384371
6.200000 -4.535898
6.300000 -4.618098
6.400000 -4.641087
6.500000 -4.612563
6.600000 -4.538817
6.700000 -4.425728
6.800000 -4.279372
6.900000 -4.106677
7.000000 -3.915416
7.100000 -3.714042
7.200000 -3.511884
7.300000 -3.329279
7.400000 -3.199513
7.500000 -3.152724
7.600000 -3.214771
7.700000 -3.404738
7.800000 -3.730580
7.900000 -4.181213
8.000000 -4.716548
8.100000 -5.259728
8.200000 -5.697452
8.300000 -5.906085
8.400000 -5.797453
8.500000 -5.342518
8.600000 -4.570673
8.700000 -3.560026
8.800000 -2.421259
8.900000 -1.272065
9.000000 -0.218154
9.100000 0.659780
9.200000 1.313141
9.300000 1.726551
9.400000 1.913955
9.500000 1.911487
9.600000 1.768465
9.700000 1.533885
9.800000 1.249234
9.900000 0.951158
10.000000 0.669480
10.100000 0.426479
10.200000 0.236828
10.300000 0.108110
10.400000 0.041779
10.500000 0.034220
10.600000 0.078157
10.700000 0.163957
10.800000 0.280798
10.900000 0.417678
11.000000 0.564484
11.100000 0.712704
11.200000 0.854442
11.300000 0.983173
11.400000 1.093909
11.500000 1.183452
11.600000 1.250261
11.700000 1.294216
11.800000 1.316370
11.900000 1.318660
12.000000 1.303599
12.100000 1.273520
12.200000 1.230246
12.300000 1.175585
12.400000 1.111274
12.500000 1.038994
12.600000 0.960367
12.700000 0.876956
12.800000 0.790266
12.900000 0.701721
13.000000 0.612612
13.100000 0.524134
13.200000 0.437350
13.300000 0.353019
13.400000 0.271439
13.500000 0.192372
13.600000 0.115092
13.700000 0.039157
13.800000 -0.034902
13.900000 -0.106672
14.000000 -0.175785


==> matlabPlots/elevation-linkStress/tube/e_phi2.txt <==
0.000000 6.351809
0.100000 6.525819
0.200000 6.096603
0.300000 4.379781
0.400000 2.171395
0.500000 -0.265218
0.600000 -2.747821
0.700000 -5.116923
0.800000 -7.259886
0.900000 -9.097703
1.000000 -10.587977
1.100000 -11.718084
1.200000 -12.473348
1.300000 -12.856605
1.400000 -12.901960
1.500000 -12.642406
1.600000 -12.127757
1.700000 -11.411288
1.800000 -10.538375
1.900000 -9.535147
2.000000 -8.447200
2.100000 -7.299595
2.200000 -6.119968
2.300000 -4.936346
2.400000 -3.771887
2.500000 -2.646585
2.600000 -1.580542
2.700000 -0.606079
2.800000 0.103175
2.900000 0.434260
3.000000 0.412797
3.100000 0.112060
3.200000 -0.384157
3.300000 -0.994447
3.400000 -1.643143
3.500000 -2.256731
3.600000 -2.755267
3.700000 -3.047165
3.800000 -3.049529
3.900000 -2.746630
4.000000 -2.224080
4.100000 -1.609769
4.200000 -0.998042
4.300000 -0.436430
4.400000 0.057563
4.500000 0.485641
4.600000 0.863734
4.700000 1.220356
4.800000 1.603766
4.900000 2.029934
5.000000 2.490976
5.100000 2.931735
5.200000 3.279487
5.300000 3.489339
5.400000 3.542566
5.500000 3.441050
5.600000 3.202635
5.700000 2.855783
5.800000 2.433164
5.900000 1.967884
6.000000 1.489911
6.100000 1.019998
6.200000 0.571980
6.300000 0.159409
6.400000 -0.207848
6.500000 -0.524305
6.600000 -0.788043
6.700000 -0.999940
6.800000 -1.162909
6.900000 -1.281642
7.000000 -1.362147
7.100000 -1.411556
7.200000 -1.437204
7.300000 -1.445783
7.400000 -1.448581
7.500000 -1.463598
7.600000 -1.517815
7.700000 -1.644959
7.800000 -1.878736
7.900000 -2.240102
8.000000 -2.724310
8.100000 -3.298125
8.200000 -3.908752
8.300000 -4.511803
8.400000 -5.091076
8.500000 -5.642148
8.600000 -6.143870
8.700000 -6.587068
8.800000 -6.960093
8.900000 -7.249366
9.000000 -7.442370
9.100000 -7.526960
9.200000 -7.494176
9.300000 -7.340275
9.400000 -7.068233
9.500000 -6.687904
9.600000 -6.215084
9.700000 -5.666665
9.800000 -5.060223
9.900000 -4.415929
10.000000 -3.753181
10.100000 -3.089687
10.200000 -2.440756
10.300000 -1.818802
10.400000 -1.233000
10.500000 -0.689706
10.600000 -0.192453
10.700000 0.257609
10.800000 0.661145
10.900000 1.020066
11.000000 1.337490
11.100000 1.617819
11.200000 1.863246
11.300000 2.074998
11.400000 2.253341
11.500000 2.398364
11.600000 2.510101
11.700000 2.588648
11.800000 2.634264
11.900000 2.647447
12.000000 2.629028
12.100000 2.580486
12.200000 2.504035
12.300000 2.402271
12.400000 2.278142
12.500000 2.134892
12.600000 1.975975
12.700000 1.804958
12.800000 1.625438
12.900000 1.440917
13.000000 1.254618
13.100000 1.069508
13.200000 0.888211
13.300000 0.712630
13.400000 0.543598
13.500000 0.380713
13.600000 0.222414
13.700000 0.067492
13.800000 -0.083135
13.900000 -0.228765
14.000000 -0.368784


==> matlabPlots/elevation-linkStress/tube/fL1.txt <==
0.000000 2.500000
0.100000 8.222203
0.200000 10.458161
0.300000 10.215178
0.400000 10.172500
0.500000 10.136680
0.600000 10.145371
0.700000 10.140027
0.800000 10.116612
0.900000 10.141266
1.000000 10.118526
1.100000 10.135517
1.200000 10.134873
1.300000 10.134907
1.400000 10.114329
1.500000 10.099199
1.600000 10.075199
1.700000 10.059014
1.800000 10.038707
1.900000 10.023598
2.000000 10.027064
2.100000 10.017614
2.200000 10.011509
2.300000 10.007529
2.400000 10.007268
2.500000 10.010054
2.600000 10.016559
2.700000 10.102845
2.800000 10.148723
2.900000 10.147598
3.000000 10.128989
3.100000 10.103981
3.200000 10.076623
3.300000 10.047917
3.400000 10.017054
3.500000 9.981597
3.600000 9.940273
3.700000 9.900040
3.800000 9.878930
3.900000 9.884642
4.000000 9.897706
4.100000 9.900205
4.200000 9.894167
4.300000 9.887448
4.400000 9.884181
4.500000 9.886246
4.600000 9.895438
4.700000 9.903696
4.800000 9.923239
4.900000 9.941825
5.000000 9.972719
5.100000 10.013546
5.200000 10.048615
5.300000 10.078526
5.400000 10.104638
5.500000 10.127220
5.600000 10.146093
5.700000 10.163011
5.800000 10.177525
5.900000 10.189256
6.000000 10.201468
6.100000 10.213418
6.200000 10.219975
6.300000 10.221719
6.400000 10.218999
6.500000 10.211668
6.600000 10.200098
6.700000 10.183578
6.800000 10.164534
6.900000 10.142916
7.000000 10.120027
7.100000 10.098146
7.200000 10.070220
7.300000 10.036864
7.400000 9.989696
7.500000 9.933256
7.600000 9.868587
7.700000 9.802118
7.800000 9.749278
7.900000 9.734920
8.000000 9.785178
8.100000 9.885157
8.200000 9.994342
8.300000 10.088001
8.400000 10.140489
8.500000 10.153509
8.600000 10.153306
8.700000 10.139657
8.800000 10.115483
8.900000 10.085574
9.000000 10.054660
9.100000 10.029449
9.200000 10.013587
9.300000 10.005996
9.400000 10.004255
9.500000 10.005941
9.600000 10.008082
9.700000 10.009676
9.800000 10.010069
9.900000 10.010244
10.000000 10.010076
10.100000 10.009460
10.200000 10.008357
10.300000 10.006806
10.400000 10.004939
10.500000 10.002808
10.600000 10.000469
10.700000 9.997960
10.800000 9.995285
10.900000 9.992670
11.000000 9.991175
11.100000 9.990359
11.200000 9.989796
11.300000 9.989642
11.400000 9.989806
11.500000 9.990210
11.600000 9.990778
11.700000 9.991436
11.800000 9.992126
11.900000 9.992798
12.000000 9.993291
12.100000 9.993682
12.200000 9.993885
12.300000 9.994032
12.400000 9.994149
12.500000 9.994257
12.600000 9.994376
12.700000 9.994521
12.800000 9.994699
12.900000 9.994925
13.000000 9.995201
13.100000 9.995518
13.200000 9.995877
13.300000 9.996287
13.400000 9.996739
13.500000 9.997245
13.600000 9.997832
13.700000 9.998299
13.800000 9.998777
13.900000 9.999249
14.000000 9.999712


==> matlabPlots/elevation-linkStress/tube/fL1_d.txt <==
0.000000 10.000000
0.100000 10.000000
0.200000 10.000000
0.300000 10.000000
0.400000 10.000000
0.500000 10.000000
0.600000 10.000000
0.700000 10.000000
0.800000 10.000000
0.900000 10.000000
1.000000 10.000000
1.100000 10.000000
1.200000 10.000000
1.300000 10.000000
1.400000 10.000000
1.500000 10.000000
1.600000 10.000000
1.700000 10.000000
1.800000 10.000000
1.900000 10.000000
2.000000 10.000000
2.100000 10.000000
2.200000 10.000000
2.300000 10.000000
2.400000 10.000000
2.500000 10.000000
2.600000 10.000000
2.700000 10.000000
2.800000 10.000000
2.900000 10.000000
3.000000 10.000000
3.100000 10.000000
3.200000 10.000000
3.300000 10.000000
3.400000 10.000000
3.500000 10.000000
3.600000 10.000000
3.700000 10.000000
3.800000 10.000000
3.900000 10.000000
4.000000 10.000000
4.100000 10.000000
4.200000 10.000000
4.300000 10.000000
4.400000 10.000000
4.500000 10.000000
4.600000 10.000000
4.700000 10.000000
4.800000 10.000000
4.900000 10.000000
5.000000 10.000000
5.100000 10.000000
5.200000 10.000000
5.300000 10.000000
5.400000 10.000000
5.500000 10.000000
5.600000 10.000000
5.700000 10.000000
5.800000 10.000000
5.900000 10.000000
6.000000 10.000000
6.100000 10.000000
6.200000 10.000000
6.300000 10.000000
6.400000 10.000000
6.500000 10.000000
6.600000 10.000000
6.700000 10.000000
6.800000 10.000000
6.900000 10.000000
7.000000 10.000000
7.100000 10.000000
7.200000 10.000000
7.300000 10.000000
7.400000 10.000000
7.500000 10.000000
7.600000 10.000000
7.700000 10.000000
7.800000 10.000000
7.900000 10.000000
8.000000 10.000000
8.100000 10.000000
8.200000 10.000000
8.300000 10.000000
8.400000 10.000000
8.500000 10.000000
8.600000 10.000000
8.700000 10.000000
8.800000 10.000000
8.900000 10.000000
9.000000 10.000000
9.100000 10.000000
9.200000 10.000000
9.300000 10.000000
9.400000 10.000000
9.500000 10.000000
9.600000 10.000000
9.700000 10.000000
9.800000 10.000000
9.900000 10.000000
10.000000 10.000000
10.100000 10.000000
10.200000 10.000000
10.300000 10.000000
10.400000 10.000000
10.500000 10.000000
10.600000 10.000000
10.700000 10.000000
10.800000 10.000000
10.900000 10.000000
11.000000 10.000000
11.100000 10.000000
11.200000 10.000000
11.300000 10.000000
11.400000 10.000000
11.500000 10.000000
11.600000 10.000000
11.700000 10.000000
11.800000 10.000000
11.900000 10.000000
12.000000 10.000000
12.100000 10.000000
12.200000 10.000000
12.300000 10.000000
12.400000 10.000000
12.500000 10.000000
12.600000 10.000000
12.700000 10.000000
12.800000 10.000000
12.900000 10.000000
13.000000 10.000000
13.100000 10.000000
13.200000 10.000000
13.300000 10.000000
13.400000 10.000000
13.500000 10.000000
13.600000 10.000000
13.700000 10.000000
13.800000 10.000000
13.900000 10.000000
14.000000 10.000000


==> matlabPlots/elevation-linkStress/tube/fL2.txt <==
0.000000 2.500000
0.100000 4.121994
0.200000 8.363460
0.300000 9.703008
0.400000 9.808206
0.500000 9.912791
0.600000 10.024977
0.700000 10.099417
0.800000 10.179941
0.900000 10.229047
1.000000 10.226797
1.100000 10.215013
1.200000 10.227632
1.300000 10.197278
1.400000 10.193344
1.500000 10.128792
1.600000 10.087853
1.700000 10.107120
1.800000 10.071931
1.900000 10.044876
2.000000 10.000111
2.100000 9.981154
2.200000 9.965047
2.300000 9.956701
2.400000 9.950870
2.500000 9.946498
2.600000 9.942012
2.700000 9.802713
2.800000 9.747458
2.900000 9.776809
3.000000 9.835179
3.100000 9.900160
3.200000 9.962400
3.300000 10.018399
3.400000 10.068262
3.500000 10.115077
3.600000 10.159919
3.700000 10.190567
3.800000 10.178487
3.900000 10.114308
4.000000 10.033992
4.100000 9.973616
4.200000 9.937166
4.300000 9.916805
4.400000 9.908467
4.500000 9.912778
4.600000 9.930573
4.700000 9.954757
4.800000 9.967025
4.900000 9.969415
5.000000 9.951868
5.100000 9.934437
5.200000 9.930896
5.300000 9.937756
5.400000 9.951698
5.500000 9.970455
5.600000 9.991561
5.700000 10.012503
5.800000 10.031648
5.900000 10.047740
6.000000 10.063673
6.100000 10.075850
6.200000 10.080183
6.300000 10.081113
6.400000 10.078030
6.500000 10.071506
6.600000 10.062116
6.700000 10.050311
6.800000 10.037880
6.900000 10.024977
7.000000 10.012906
7.100000 10.003797
7.200000 9.997666
7.300000 9.992468
7.400000 9.984650
7.500000 9.968836
7.600000 9.944419
7.700000 9.914177
7.800000 9.885170
7.900000 9.867074
8.000000 9.865375
8.100000 9.866550
8.200000 9.851051
8.300000 9.793241
8.400000 9.749161
8.500000 9.771633
8.600000 9.836948
8.700000 9.916859
8.800000 10.000895
8.900000 10.077294
9.000000 10.132980
9.100000 10.163889
9.200000 10.171642
9.300000 10.160201
9.400000 10.135121
9.500000 10.102277
9.600000 10.069660
9.700000 10.039850
9.800000 10.016023
9.900000 9.996830
10.000000 9.982350
10.100000 9.972645
10.200000 9.967259
10.300000 9.965344
10.400000 9.966323
10.500000 9.969565
10.600000 9.974531
10.700000 9.980768
10.800000 9.987946
10.900000 9.995315
11.000000 9.999594
11.100000 10.003088
11.200000 10.006215
11.300000 10.008565
11.400000 10.010183
11.500000 10.011150
11.600000 10.011572
11.700000 10.011564
11.800000 10.011238
11.900000 10.010705
12.000000 10.010289
12.100000 10.009966
12.200000 10.009908
12.300000 10.009934
12.400000 10.010035
12.500000 10.010203
12.600000 10.010426
12.700000 10.010695
12.800000 10.011001
12.900000 10.011329
13.000000 10.011654
13.100000 10.011980
13.200000 10.012319
13.300000 10.012684
13.400000 10.013122
13.500000 10.013645
13.600000 10.014143
13.700000 10.014743
13.800000 10.015372
13.900000 10.016010
14.000000 10.016660


==> matlabPlots/elevation-linkStress/tube/fL2_d.txt <==
0.000000 10.000000
0.100000 10.000000
0.200000 10.000000
0.300000 10.000000
0.400000 10.000000
0.500000 10.000000
0.600000 10.000000
0.700000 10.000000
0.800000 10.000000
0.900000 10.000000
1.000000 10.000000
1.100000 10.000000
1.200000 10.000000
1.300000 10.000000
1.400000 10.000000
1.500000 10.000000
1.600000 10.000000
1.700000 10.000000
1.800000 10.000000
1.900000 10.000000
2.000000 10.000000
2.100000 10.000000
2.200000 10.000000
2.300000 10.000000
2.400000 10.000000
2.500000 10.000000
2.600000 10.000000
2.700000 10.000000
2.800000 10.000000
2.900000 10.000000
3.000000 10.000000
3.100000 10.000000
3.200000 10.000000
3.300000 10.000000
3.400000 10.000000
3.500000 10.000000
3.600000 10.000000
3.700000 10.000000
3.800000 10.000000
3.900000 10.000000
4.000000 10.000000
4.100000 10.000000
4.200000 10.000000
4.300000 10.000000
4.400000 10.000000
4.500000 10.000000
4.600000 10.000000
4.700000 10.000000
4.800000 10.000000
4.900000 10.000000
5.000000 10.000000
5.100000 10.000000
5.200000 10.000000
5.300000 10.000000
5.400000 10.000000
5.500000 10.000000
5.600000 10.000000
5.700000 10.000000
5.800000 10.000000
5.900000 10.000000
6.000000 10.000000
6.100000 10.000000
6.200000 10.000000
6.300000 10.000000
6.400000 10.000000
6.500000 10.000000
6.600000 10.000000
6.700000 10.000000
6.800000 10.000000
6.900000 10.000000
7.000000 10.000000
7.100000 10.000000
7.200000 10.000000
7.300000 10.000000
7.400000 10.000000
7.500000 10.000000
7.600000 10.000000
7.700000 10.000000
7.800000 10.000000
7.900000 10.000000
8.000000 10.000000
8.100000 10.000000
8.200000 10.000000
8.300000 10.000000
8.400000 10.000000
8.500000 10.000000
8.600000 10.000000
8.700000 10.000000
8.800000 10.000000
8.900000 10.000000
9.000000 10.000000
9.100000 10.000000
9.200000 10.000000
9.300000 10.000000
9.400000 10.000000
9.500000 10.000000
9.600000 10.000000
9.700000 10.000000
9.800000 10.000000
9.900000 10.000000
10.000000 10.000000
10.100000 10.000000
10.200000 10.000000
10.300000 10.000000
10.400000 10.000000
10.500000 10.000000
10.600000 10.000000
10.700000 10.000000
10.800000 10.000000
10.900000 10.000000
11.000000 10.000000
11.100000 10.000000
11.200000 10.000000
11.300000 10.000000
11.400000 10.000000
11.500000 10.000000
11.600000 10.000000
11.700000 10.000000
11.800000 10.000000
11.900000 10.000000
12.000000 10.000000
12.100000 10.000000
12.200000 10.000000
12.300000 10.000000
12.400000 10.000000
12.500000 10.000000
12.600000 10.000000
12.700000 10.000000
12.800000 10.000000
12.900000 10.000000
13.000000 10.000000
13.100000 10.000000
13.200000 10.000000
13.300000 10.000000
13.400000 10.000000
13.500000 10.000000
13.600000 10.000000
13.700000 10.000000
13.800000 10.000000
13.900000 10.000000
14.000000 10.000000


==> matlabPlots/elevation-linkStress/tube/phi1.txt <==
0.000000 41.494020
0.100000 41.935820
0.200000 43.389256
0.300000 44.422282
0.400000 44.570668
0.500000 44.076870
0.600000 43.190366
0.700000 42.114738
0.800000 41.008772
0.900000 39.985086
1.000000 39.117250
1.100000 38.443763
1.200000 37.976066
1.300000 37.705095
1.400000 37.611512
1.500000 37.668013
1.600000 37.846258
1.700000 38.120205
1.800000 38.464437
1.900000 38.854408
2.000000 39.276148
2.100000 39.714148
2.200000 40.162450
2.300000 40.619140
2.400000 41.085677
2.500000 41.570556
2.600000 42.127285
2.700000 42.810901
2.800000 43.469005
2.900000 44.031772
3.000000 44.605369
3.100000 45.332803
3.200000 46.338838
3.300000 47.710836
3.400000 49.494939
3.500000 51.699904
3.600000 54.303276
3.700000 57.250381
3.800000 60.432945
3.900000 63.665885
4.000000 66.737376
4.100000 69.516491
4.200000 71.981674
4.300000 74.170825
4.400000 76.140301
4.500000 77.952073
4.600000 79.674755
4.700000 81.383130
4.800000 83.136350
4.900000 84.941814
5.000000 86.747940
5.100000 88.444631
5.200000 89.931172
5.300000 91.138826
5.400000 92.025371
5.500000 92.572023
5.600000 92.778060
5.700000 92.656059
5.800000 92.229211
5.900000 91.527086
6.000000 90.582964
6.100000 89.434419
6.200000 88.117966
6.300000 86.662819
6.400000 85.092901
6.500000 83.428015
6.600000 81.684078
6.700000 79.873674
6.800000 78.006567
6.900000 76.090577
7.000000 74.132038
7.100000 72.136267
7.200000 70.108466
7.300000 68.043074
7.400000 65.859036
7.500000 63.445089
7.600000 60.683221
7.700000 57.453043
7.800000 53.645608
7.900000 49.197176
8.000000 44.149358
8.100000 38.713050
8.200000 33.270597
8.300000 28.275684
8.400000 24.100099
8.500000 20.924777
8.600000 18.738592
8.700000 17.409911
8.800000 16.762134
8.900000 16.618312
9.000000 16.827600
9.100000 17.276566
9.200000 17.888922
9.300000 18.618257
9.400000 19.438421
9.500000 20.334877
9.600000 21.299022
9.700000 22.320714
9.800000 23.362058
9.900000 24.381723
10.000000 25.346097
10.100000 26.229936
10.200000 27.016367
10.300000 27.696307
10.400000 28.267433
10.500000 28.733070
10.600000 29.100729
10.700000 29.380759
10.800000 29.585133
10.900000 29.726410
11.000000 29.816632
11.100000 29.866590
11.200000 29.886788
11.300000 29.886669
11.400000 29.874436
11.500000 29.856790
11.600000 29.839052
11.700000 29.825386
11.800000 29.819055
11.900000 29.822692
12.000000 29.838613
12.100000 29.868692
12.200000 29.911965
12.300000 29.966627
12.400000 30.030938
12.500000 30.103217
12.600000 30.181844
12.700000 30.265256
12.800000 30.351946
12.900000 30.440491
13.000000 30.529599
13.100000 30.618077
13.200000 30.704861
13.300000 30.789192
13.400000 30.870772
13.500000 30.949839
13.600000 31.027119
13.700000 31.103054
13.800000 31.177113
13.900000 31.248883
14.000000 31.317997


==> matlabPlots/elevation-linkStress/tube/phi1_d.txt <==
0.000000 31.142211
0.100000 31.143071
0.200000 31.148998
0.300000 31.164826
0.400000 31.195142
0.500000 31.244299
0.600000 31.316424
0.700000 31.415432
0.800000 31.545040
0.900000 31.708777
1.000000 31.909994
1.100000 32.151874
1.200000 32.437433
1.300000 32.769524
1.400000 33.150833
1.500000 33.583870
1.600000 34.070953
1.700000 34.614196
1.800000 35.215483
1.900000 35.876441
2.000000 36.598419
2.100000 37.382453
2.200000 38.229245
2.300000 39.139139
2.400000 40.112103
2.500000 41.159701
2.600000 42.344061
2.700000 43.744370
2.800000 45.438368
2.900000 47.493668
3.000000 49.958968
3.100000 52.856606
3.200000 56.177970
3.300000 59.882292
3.400000 63.897474
3.500000 68.120073
3.600000 72.412065
3.700000 76.596102
3.800000 80.461843
3.900000 83.810168
4.000000 86.534083
4.100000 88.651854
4.200000 90.251314
4.300000 91.429952
4.400000 92.275592
4.500000 92.865239
4.600000 93.264251
4.700000 93.523422
4.800000 93.675452
4.900000 93.731229
5.000000 93.684955
5.100000 93.528739
5.200000 93.255143
5.300000 92.857570
5.400000 92.330710
5.500000 91.671025
5.600000 90.877235
5.700000 89.950751
5.800000 88.895967
5.900000 87.720338
6.000000 86.434162
6.100000 85.050047
6.200000 83.582068
6.300000 82.044721
6.400000 80.451815
6.500000 78.815452
6.600000 77.145261
6.700000 75.447946
6.800000 73.727195
6.900000 71.983900
7.000000 70.216622
7.100000 68.422225
7.200000 66.596582
7.300000 64.713795
7.400000 62.659523
7.500000 60.292364
7.600000 57.468449
7.700000 54.048305
7.800000 49.915028
7.900000 45.015963
8.000000 39.432810
8.100000 33.453322
8.200000 27.573145
8.300000 22.369598
8.400000 18.302646
8.500000 15.582259
8.600000 14.167920
8.700000 13.849885
8.800000 14.340875
8.900000 15.346247
9.000000 16.609446
9.100000 17.936346
9.200000 19.202063
9.300000 20.344808
9.400000 21.352375
9.500000 22.246364
9.600000 23.067487
9.700000 23.854599
9.800000 24.611292
9.900000 25.332882
10.000000 26.015577
10.100000 26.656415
10.200000 27.253196
10.300000 27.804417
10.400000 28.309212
10.500000 28.767290
10.600000 29.178887
10.700000 29.544716
10.800000 29.865932
10.900000 30.144089
11.000000 30.381117
11.100000 30.579295
11.200000 30.741230
11.300000 30.869842
11.400000 30.968345
11.500000 31.040242
11.600000 31.089312
11.700000 31.119603
11.800000 31.135425
11.900000 31.141351
12.000000 31.142211
12.100000 31.142211
12.200000 31.142211
12.300000 31.142211
12.400000 31.142211
12.500000 31.142211
12.600000 31.142211
12.700000 31.142211
12.800000 31.142211
12.900000 31.142211
13.000000 31.142211
13.100000 31.142211
13.200000 31.142211
13.300000 31.142211
13.400000 31.142211
13.500000 31.142211
13.600000 31.142211
13.700000 31.142211
13.800000 31.142211
13.900000 31.142211
14.000000 31.142211


==> matlabPlots/elevation-linkStress/tube/phi2.txt <==
0.000000 87.214029
0.100000 87.039529
0.200000 87.465370
0.300000 89.173183
0.400000 91.364328
0.500000 93.773034
0.600000 96.214798
0.700000 98.528042
0.800000 100.598241
0.900000 102.344708
1.000000 103.723597
1.100000 104.721080
1.200000 105.321542
1.300000 105.527166
1.400000 105.371708
1.500000 104.888147
1.600000 104.126626
1.700000 103.141125
1.800000 101.978122
1.900000 100.665255
2.000000 99.250063
2.100000 97.759993
2.200000 96.225506
2.300000 94.677911
2.400000 93.144074
2.500000 91.643959
2.600000 90.182808
2.700000 88.780511
2.800000 87.610892
2.900000 86.805854
3.000000 86.382035
3.100000 86.332300
3.200000 86.657409
3.300000 87.367287
3.400000 88.469619
3.500000 89.954190
3.600000 91.780969
3.700000 93.882044
3.800000 96.188770
3.900000 98.668711
4.000000 101.306602
4.100000 104.038358
4.200000 106.749870
4.300000 109.332347
4.400000 111.717431
4.500000 113.881263
4.600000 115.838809
4.700000 117.635712
4.800000 119.331676
4.900000 121.018253
5.000000 122.724786
5.100000 124.504425
5.200000 126.427317
5.300000 128.534843
5.400000 130.840853
5.500000 133.336738
5.600000 135.995596
5.700000 138.777134
5.800000 141.633778
5.900000 144.514357
6.000000 147.367877
6.100000 150.150140
6.200000 152.822277
6.300000 155.345184
6.400000 157.684071
6.500000 159.810235
6.600000 161.701116
6.700000 163.340120
6.800000 164.716142
6.900000 165.823345
7.000000 166.660554
7.100000 167.230831
7.200000 167.540316
7.300000 167.596375
7.400000 167.388747
7.500000 166.856085
7.600000 165.885117
7.700000 164.318182
7.800000 161.975040
7.900000 158.698786
8.000000 154.433000
8.100000 149.309312
8.200000 143.673026
8.300000 137.996191
8.400000 132.708032
8.500000 128.054942
8.600000 124.077800
8.700000 120.720016
8.800000 117.888734
8.900000 115.494754
9.000000 113.463519
9.100000 111.727824
9.200000 110.222817
9.300000 108.884667
9.400000 107.653075
9.500000 106.474785
9.600000 105.306590
9.700000 104.121212
9.800000 102.926946
9.900000 101.742518
10.000000 100.585727
10.100000 99.472539
10.200000 98.416411
10.300000 97.427815
10.400000 96.513922
10.500000 95.679044
10.600000 94.924645
10.700000 94.249798
10.800000 93.651761
10.900000 93.126547
11.000000 92.668962
11.100000 92.272525
11.200000 91.932949
11.300000 91.646882
11.400000 91.411897
11.500000 91.225681
11.600000 91.085901
11.700000 90.990073
11.800000 90.935440
11.900000 90.918880
12.000000 90.936810
12.100000 90.985352
12.200000 91.061803
12.300000 91.163567
12.400000 91.287696
12.500000 91.430946
12.600000 91.589863
12.700000 91.760880
12.800000 91.940400
12.900000 92.124921
13.000000 92.311220
13.100000 92.496329
13.200000 92.677627
13.300000 92.853208
13.400000 93.022240
13.500000 93.185125
13.600000 93.343424
13.700000 93.498346
13.800000 93.648973
13.900000 93.794603
14.000000 93.934622


==> matlabPlots/elevation-linkStress/tube/phi2_d.txt <==
0.000000 93.565838
0.100000 93.565348
0.200000 93.561973
0.300000 93.552963
0.400000 93.535723
0.500000 93.507817
0.600000 93.466977
0.700000 93.411119
0.800000 93.338355
0.900000 93.247005
1.000000 93.135620
1.100000 93.002996
1.200000 92.848194
1.300000 92.670560
1.400000 92.469749
1.500000 92.245741
1.600000 91.998868
1.700000 91.729837
1.800000 91.439747
1.900000 91.130108
2.000000 90.802864
2.100000 90.460397
2.200000 90.105539
2.300000 89.741565
2.400000 89.372187
2.500000 88.997374
2.600000 88.602266
2.700000 88.174432
2.800000 87.714066
2.900000 87.240115
3.000000 86.794832
3.100000 86.444360
3.200000 86.273252
3.300000 86.372840
3.400000 86.826476
3.500000 87.697459
3.600000 89.025702
3.700000 90.834879
3.800000 93.139242
3.900000 95.922081
4.000000 99.082523
4.100000 102.428589
4.200000 105.751827
4.300000 108.895918
4.400000 111.774994
4.500000 114.366905
4.600000 116.702543
4.700000 118.856068
4.800000 120.935442
4.900000 123.048187
5.000000 125.215763
5.100000 127.436160
5.200000 129.706804
5.300000 132.024183
5.400000 134.383419
5.500000 136.777789
5.600000 139.198231
5.700000 141.632917
5.800000 144.066942
5.900000 146.482241
6.000000 148.857789
6.100000 151.170138
6.200000 153.394257
6.300000 155.504593
6.400000 157.476223
6.500000 159.285930
6.600000 160.913073
6.700000 162.340180
6.800000 163.553233
6.900000 164.541703
7.000000 165.298406
7.100000 165.819275
7.200000 166.103112
7.300000 166.150592
7.400000 165.940166
7.500000 165.392488
7.600000 164.367301
7.700000 162.673224
7.800000 160.096304
7.900000 156.458684
8.000000 151.708690
8.100000 146.011188
8.200000 139.764274
8.300000 133.484388
8.400000 127.616956
8.500000 122.412794
8.600000 117.933930
8.700000 114.132948
8.800000 110.928640
8.900000 108.245388
9.000000 106.021149
9.100000 104.200864
9.200000 102.728641
9.300000 101.544392
9.400000 100.584842
9.500000 99.786881
9.600000 99.091506
9.700000 98.454547
9.800000 97.866723
9.900000 97.326589
10.000000 96.832545
10.100000 96.382852
10.200000 95.975655
10.300000 95.609013
10.400000 95.280922
10.500000 94.989338
10.600000 94.732192
10.700000 94.507407
10.800000 94.312906
10.900000 94.146613
11.000000 94.006452
11.100000 93.890345
11.200000 93.796195
11.300000 93.721880
11.400000 93.665238
11.500000 93.624045
11.600000 93.596003
11.700000 93.578722
11.800000 93.569704
11.900000 93.566328
12.000000 93.565838
12.100000 93.565838
12.200000 93.565838
12.300000 93.565838
12.400000 93.565838
12.500000 93.565838
12.600000 93.565838
12.700000 93.565838
12.800000 93.565838
12.900000 93.565838
13.000000 93.565838
13.100000 93.565838
13.200000 93.565838
13.300000 93.565838
13.400000 93.565838
13.500000 93.565838
13.600000 93.565838
13.700000 93.565838
13.800000 93.565838
13.900000 93.565838
14.000000 93.565838


==> matlabPlots/elevation-linkStress/tube/s_delta.txt <==
0   -0.5148
0.1000   -0.5148
0.2000   -0.5147
0.3000   -0.5143
0.4000   -0.5135
0.5000   -0.5123
0.6000   -0.5106
0.7000   -0.5082
0.8000   -0.5051
0.9000   -0.5012
1.0000   -0.4964
1.1000   -0.4907
1.2000   -0.4840
1.3000   -0.4763
1.4000   -0.4675
1.5000   -0.4577
1.6000   -0.4468
1.7000   -0.4348
1.8000   -0.4218
1.9000   -0.4078
2.0000   -0.3929
2.1000   -0.3770
2.2000   -0.3604
2.3000   -0.3430
2.4000   -0.3251
2.5000   -0.3065
2.6000   -0.2863
2.7000   -0.2636
2.8000   -0.2378
2.9000   -0.2089
3.0000   -0.1774
3.1000   -0.1447
3.2000   -0.1126
3.3000   -0.0827
3.4000   -0.0568
3.5000   -0.0356
3.6000   -0.0195
3.7000   -0.0085
3.8000   -0.0021
3.9000   -0.0000
4.0000   -0.0016
4.1000   -0.0065
4.2000   -0.0141
4.3000   -0.0238
4.4000   -0.0351
4.5000   -0.0473
4.6000   -0.0603
4.7000   -0.0739
4.8000   -0.0888
4.9000   -0.1058
5.0000   -0.1254
5.1000   -0.1478
5.2000   -0.1734
5.3000   -0.2024
5.4000   -0.2352
5.5000   -0.2720
5.6000   -0.3128
5.7000   -0.3577
5.8000   -0.4066
5.9000   -0.4592
6.0000   -0.5148
6.1000   -0.5729
6.2000   -0.6326
6.3000   -0.6931
6.4000   -0.7532
6.5000   -0.8122
6.6000   -0.8692
6.7000   -0.9235
6.8000   -0.9747
6.9000   -1.0224
7.0000   -1.0663
7.1000   -1.1065
7.2000   -1.1429
7.3000   -1.1760
7.4000   -1.2075
7.5000   -1.2383
7.6000   -1.2684
7.7000   -1.2971
7.8000   -1.3227
7.9000   -1.3433
8.0000   -1.3568
8.1000   -1.3614
8.2000   -1.3554
8.3000   -1.3380
8.4000   -1.3085
8.5000   -1.2673
8.6000   -1.2157
8.7000   -1.1563
8.8000   -1.0925
8.9000   -1.0283
9.0000   -0.9675
9.1000   -0.9126
9.2000   -0.8650
9.3000   -0.8248
9.4000   -0.7909
9.5000   -0.7620
9.6000   -0.7362
9.7000   -0.7122
9.8000   -0.6896
9.9000   -0.6686
10.0000   -0.6492
10.1000   -0.6312
10.2000   -0.6149
10.3000   -0.6000
10.4000   -0.5866
10.5000   -0.5746
10.6000   -0.5639
10.7000   -0.5545
10.8000   -0.5464
10.9000   -0.5394
11.0000   -0.5335
11.1000   -0.5286
11.2000   -0.5246
11.3000   -0.5215
11.4000   -0.5190
11.5000   -0.5173
11.6000   -0.5161
11.7000   -0.5154
11.8000   -0.5150
11.9000   -0.5148
12.0000   -0.5148
12.1000   -0.5148
12.2000   -0.5148
12.3000   -0.5148
12.4000   -0.5148
12.5000   -0.5148
12.6000   -0.5148
12.7000   -0.5148
12.8000   -0.5148
12.9000   -0.5148
13.0000   -0.5148
13.1000   -0.5148
13.2000   -0.5148
13.3000   -0.5148
13.4000   -0.5148
13.5000   -0.5148
13.6000   -0.5148
13.7000   -0.5148
13.8000   -0.5148
13.9000   -0.5148
14.0000   -0.5148

==> matlabPlots/elevation-linkStress/tube/s_fR1.txt <==
0.000000 -1.981273
0.100000 -4.329445
0.200000 -7.275131
0.300000 -6.188760
0.400000 -5.910935
0.500000 -5.713620
0.600000 -5.510350
0.700000 -5.347604
0.800000 -5.163546
0.900000 -5.060837
1.000000 -5.058751
1.100000 -5.071199
1.200000 -5.032124
1.300000 -5.077707
1.400000 -5.091970
1.500000 -5.212401
1.600000 -5.277589
1.700000 -5.247056
1.800000 -5.276764
1.900000 -5.304838
2.000000 -5.386033
2.100000 -5.402414
2.200000 -5.416562
2.300000 -5.417284
2.400000 -5.416799
2.500000 -5.379804
2.600000 -5.340382
2.700000 -5.594124
2.800000 -5.662279
2.900000 -5.561350
3.000000 -5.423492
3.100000 -5.296913
3.200000 -5.200726
3.300000 -5.141757
3.400000 -5.118710
3.500000 -5.123639
3.600000 -5.150645
3.700000 -5.214314
3.800000 -5.347561
3.900000 -5.530633
4.000000 -5.676889
4.100000 -5.748887
4.200000 -5.775446
4.300000 -5.786068
4.400000 -5.791609
4.500000 -5.791518
4.600000 -5.784369
4.700000 -5.783733
4.800000 -5.826954
4.900000 -5.891259
5.000000 -6.000905
5.100000 -6.113406
5.200000 -6.207119
5.300000 -6.291819
5.400000 -6.374769
5.500000 -6.460323
5.600000 -6.550950
5.700000 -6.647581
5.800000 -6.749919
5.900000 -6.856918
6.000000 -6.962884
6.100000 -7.070649
6.200000 -7.183868
6.300000 -7.295961
6.400000 -7.394074
6.500000 -7.288251
6.600000 -7.188632
6.700000 -7.096666
6.800000 -7.015904
6.900000 -6.947078
7.000000 -6.892308
7.100000 -6.854416
7.200000 -6.839934
7.300000 -6.762922
7.400000 -6.703297
7.500000 -6.662091
7.600000 -6.642906
7.700000 -6.654025
7.800000 -6.712985
7.900000 -6.851851
8.000000 -7.110798
8.100000 -7.300076
8.200000 -6.833836
8.300000 -6.407551
8.400000 -6.069224
8.500000 -5.812006
8.600000 -5.640167
8.700000 -5.528080
8.800000 -5.450617
8.900000 -5.390130
9.000000 -5.343500
9.100000 -5.310944
9.200000 -5.292437
9.300000 -5.288007
9.400000 -5.295959
9.500000 -5.312977
9.600000 -5.328843
9.700000 -5.378786
9.800000 -5.419131
9.900000 -5.449089
10.000000 -5.468348
10.100000 -5.476976
10.200000 -5.476209
10.300000 -5.468251
10.400000 -5.454538
10.500000 -5.436794
10.600000 -5.416363
10.700000 -5.394290
10.800000 -5.371272
10.900000 -5.348869
11.000000 -5.335169
11.100000 -5.322913
11.200000 -5.312009
11.300000 -5.303226
11.400000 -5.296447
11.500000 -5.291433
11.600000 -5.287880
11.700000 -5.285477
11.800000 -5.283902
11.900000 -5.282845
12.000000 -5.281491
12.100000 -5.282981
12.200000 -5.284280
12.300000 -5.285500
12.400000 -5.286647
12.500000 -5.287725
12.600000 -5.288741
12.700000 -5.289707
12.800000 -5.290613
12.900000 -5.291429
13.000000 -5.292212
13.100000 -5.292940
13.200000 -5.293472
13.300000 -5.293685
13.400000 -5.293495
13.500000 -5.292914
13.600000 -5.292497
13.700000 -5.292765
13.800000 -5.292820
13.900000 -5.292884
14.000000 -5.292879


==> matlabPlots/elevation-linkStress/tube/s_fR2.txt <==
0.000000 0.958487
0.100000 -3.395266
0.200000 -3.081997
0.300000 -2.795535
0.400000 -2.940454
0.500000 -3.257396
0.600000 -3.681762
0.700000 -4.121032
0.800000 -4.513688
0.900000 -4.922010
1.000000 -5.235268
1.100000 -5.494950
1.200000 -5.635971
1.300000 -5.703299
1.400000 -5.671074
1.500000 -5.589594
1.600000 -5.428260
1.700000 -5.213090
1.800000 -4.956050
1.900000 -4.678471
2.000000 -4.418757
2.100000 -4.111216
2.200000 -3.799708
2.300000 -3.483638
2.400000 -3.173317
2.500000 -2.844507
2.600000 -2.515566
2.700000 -2.400150
2.800000 -2.222064
2.900000 -1.988975
3.000000 -1.780720
3.100000 -1.616372
3.200000 -1.496292
3.300000 -1.416532
3.400000 -1.372028
3.500000 -1.355761
3.600000 -1.363870
3.700000 -1.413220
3.800000 -1.547949
3.900000 -1.774821
4.000000 -2.024177
4.100000 -2.248455
4.200000 -2.452559
4.300000 -2.642707
4.400000 -2.813502
4.500000 -2.956304
4.600000 -3.066845
4.700000 -3.153119
4.800000 -3.251966
4.900000 -3.370485
5.000000 -3.537106
5.100000 -3.733667
5.200000 -3.955854
5.300000 -4.222033
5.400000 -4.543753
5.500000 -4.926270
5.600000 -5.369154
5.700000 -5.867042
5.800000 -6.410390
5.900000 -6.986580
6.000000 -7.217713
6.100000 -6.614442
6.200000 -6.018137
6.300000 -5.441944
6.400000 -4.896254
6.500000 -4.389152
6.600000 -3.926231
6.700000 -3.511500
6.800000 -3.145016
6.900000 -2.827000
7.000000 -2.555194
7.100000 -2.325213
7.200000 -2.143729
7.300000 -1.969377
7.400000 -1.846066
7.500000 -1.777499
7.600000 -1.775000
7.700000 -1.852748
7.800000 -2.022361
7.900000 -2.285625
8.000000 -2.624503
8.100000 -3.021682
8.200000 -3.446494
8.300000 -3.869251
8.400000 -4.260321
8.500000 -4.603930
8.600000 -4.911535
8.700000 -5.208916
8.800000 -5.501249
8.900000 -5.791504
9.000000 -6.082026
9.100000 -6.368396
9.200000 -6.647495
9.300000 -6.920901
9.400000 -7.192100
9.500000 -7.334615
9.600000 -7.053445
9.700000 -6.779726
9.800000 -6.501392
9.900000 -6.223918
10.000000 -5.952447
10.100000 -5.691394
10.200000 -5.444464
10.300000 -5.214690
10.400000 -5.004008
10.500000 -4.813587
10.600000 -4.643693
10.700000 -4.493853
10.800000 -4.362991
10.900000 -4.250154
11.000000 -4.157125
11.100000 -4.078857
11.200000 -4.013687
11.300000 -3.960592
11.400000 -3.918343
11.500000 -3.885804
11.600000 -3.861920
11.700000 -3.845714
11.800000 -3.836236
11.900000 -3.832546
12.000000 -3.833387
12.100000 -3.839924
12.200000 -3.849932
12.300000 -3.863192
12.400000 -3.879378
12.500000 -3.898106
12.600000 -3.918946
12.700000 -3.941441
12.800000 -3.965107
12.900000 -3.989453
13.000000 -4.014066
13.100000 -4.038525
13.200000 -4.062395
13.300000 -4.085356
13.400000 -4.107261
13.500000 -4.128178
13.600000 -4.148607
13.700000 -4.168994
13.800000 -4.188703
13.900000 -4.207771
14.000000 -4.226075

